Scaling up Continuous-Time Markov Chains Helps Resolve Underspecification

Modeling the time evolution of discrete sets of items (e.g., genetic mutations) is a fundamental problem in many biomedical applications. We approach this problem through the lens of continuous-time Markov chains, and show that the resulting learning task is generally underspecified in the usual setting of cross-sectional data. We explore a perhaps surprising remedy: including a number of additional independent items can help determine time order, and hence resolve underspecification. This is in sharp contrast to the common practice of limiting the analysis to a small subset of relevant items, which is followed largely due to poor scaling of existing methods. To put our theoretical insight into practice, we develop an approximate likelihood maximization method for learning continuous-time Markov chains, which can scale to hundreds of items and is orders of magnitude faster than previous methods. We demonstrate the effectiveness of our approach on synthetic and real cancer data.

==> figures/EGFRA_EGFR.dat <==
0.000000000000000000e+00 6.038223691555173467e-01 1.886773453175122697e-02
5.000000000000000000e+00 7.148046790843456400e-01 6.229681889766770786e-02
1.000000000000000000e+01 7.544906554061304726e-01 7.122840022675290539e-02
2.000000000000000000e+01 8.685514924184947194e-01 3.399809006467967819e-03
3.000000000000000000e+01 8.761726044372675215e-01 2.465382146731712621e-03
5.000000000000000000e+01 8.862945278611081834e-01 2.765893691008288521e-03
7.500000000000000000e+01 8.934587416500554546e-01 2.586459864016504330e-03
1.000000000000000000e+02 8.915315948690046843e-01 3.903254618194916797e-03


==> figures/MDM2A_CDK4A.dat <==
0.000000000000000000e+00 6.041823718429977230e-01 1.374067469995383095e-01
5.000000000000000000e+00 5.395003135522827842e-01 1.691212251607259465e-01
1.000000000000000000e+01 5.676405723109296808e-01 1.614634916063497072e-01
2.000000000000000000e+01 3.788790467216111568e-01 1.705548890010932517e-01
3.000000000000000000e+01 5.380055280251229144e-01 1.707950745080674126e-01
5.000000000000000000e+01 6.569518703510975888e-01 1.390702788077910201e-01
7.500000000000000000e+01 5.339394758489377502e-01 1.598997917825299708e-01
1.000000000000000000e+02 6.638579859676192463e-01 1.984139974503331960e-01


==> figures/PDGFRAA_PDGFRA.dat <==
0.000000000000000000e+00 4.665335361778527035e-01 1.114482520509813973e-01
5.000000000000000000e+00 4.706342843404553444e-01 1.534069220530693556e-01
1.000000000000000000e+01 7.511678340882401717e-01 1.226250070318975482e-01
2.000000000000000000e+01 6.125092921706086768e-01 1.454266785833931708e-01
3.000000000000000000e+01 6.793089094938878914e-01 1.356101587834229183e-01
5.000000000000000000e+01 7.548655464754147060e-01 1.023709589254764712e-01
7.500000000000000000e+01 8.850385151655402183e-01 7.627504437481114064e-03
1.000000000000000000e+02 8.927771448043887448e-01 8.447085364476584340e-03


==> figures/TP53_IDH1.dat <==
0.000000000000000000e+00 5.940417534485294970e-01 1.082680735407617195e-01
5.000000000000000000e+00 5.624540763051503189e-01 1.090732022432113063e-01
1.000000000000000000e+01 3.894136346399507675e-01 7.929804339264784341e-02
2.000000000000000000e+01 3.519161236455939368e-01 6.181470345699879160e-02
3.000000000000000000e+01 3.825232796322756701e-01 8.278355822557943722e-02
5.000000000000000000e+01 3.080690682820030890e-01 9.407363165996605534e-03
7.500000000000000000e+01 3.076741885639379670e-01 8.101217442612572428e-03
1.000000000000000000e+02 3.118075645848322197e-01 8.376492427364776519e-03


==> figures/c1.dat <==
1.000000000000000021e-02 1.005012520859400951e+02 1.010050167084167896e+02 1.020201340026755759e+02 1.040810774192388237e+02
3.010101010101010055e-02 3.372525808404438408e+01 3.423667917019691487e+01 3.528290502825178265e+01 3.747224741366920853e+01
5.020202020202020610e-02 2.042584519134346976e+01 2.094504347828509339e+01 2.202336753683885462e+01 2.434942148266220130e+01
7.030303030303029777e-02 1.473302969018602226e+01 1.526012788292165645e+01 1.637157233234076514e+01 1.884320736571854837e+01
9.040404040404040331e-02 1.157292522921687628e+01 1.210804803364998605e+01 1.325366872027594667e+01 1.588034973933381977e+01
1.105050505050505089e-01 9.563431234329195618e+00 1.010670539083586661e+01 1.128759295754777092e+01 1.407942138627864281e+01
1.306060606060606144e-01 8.173299538745508741e+00 8.724853856325699653e+00 9.942134922708502742e+00 1.290989278181743849e+01
1.507070707070707338e-01 7.154709353376214054e+00 7.714674744392254979e+00 8.969513127914289896e+00 1.212471023249753443e+01
1.708080808080808255e-01 6.376495983720169569e+00 6.945005499232876467e+00 8.238603478886663112e+00 1.159352798933423401e+01
1.909090909090909172e-01 5.762736643078311793e+00 6.339925508791156794e+00 7.673525132703973739e+00 1.124129770188209498e+01
2.110101010101010366e-01 5.266438486463270507e+00 5.852444139285306157e+00 7.227328577860339109e+00 1.102196035554073283e+01
2.311111111111111283e-01 4.856957626818002360e+00 5.451919752056396895e+00 6.869414698261596897e+00 1.090586947301336984e+01
2.512121212121212199e-01 4.513458237541686735e+00 5.117518806734934422e+00 6.578993925215115723e+00 1.087325470466255339e+01
2.713131313131313394e-01 4.221279261715340958e+00 4.834582571118406058e+00 6.341452997866620755e+00 1.091059335045162371e+01
2.914141414141414588e-01 3.969804812556569917e+00 4.592497522289415990e+00 6.146225416676395881e+00 1.100848592196443931e+01
3.115151515151515227e-01 3.751159068643638239e+00 4.383390242514817459e+00 5.985486393540298877e+00 1.116035657379976342e+01
3.316161616161616421e-01 3.559375824976939384e+00 4.201296970994098601e+00 5.853322459691271185e+00 1.136162859309349038e+01
3.517171717171717615e-01 3.389852810279515793e+00 4.041617921858917661e+00 5.745185841853127862e+00 1.160918508733030130e+01
3.718181818181818254e-01 3.238983006513045382e+00 3.900748604400398278e+00 5.657525842695678264e+00 1.190100713841336422e+01
3.919191919191919449e-01 3.103899423164429017e+00 3.775824598079539740e+00 5.587533678221674016e+00 1.223592590994084617e+01
4.120202020202020643e-01 2.982294580900850978e+00 3.664541036918860240e+00 5.532962026761530261e+00 1.261344999926438781e+01
4.321212121212121282e-01 2.872290377769986858e+00 3.565022476452138545e+00 5.491994962833438798e+00 1.303364374726348451e+01
4.522222222222222476e-01 2.772342661625216920e+00 3.475727466912385655e+00 5.463152599632688400e+00 1.349704087226386306e+01
4.723232323232323671e-01 2.681170169645975765e+00 3.395377493528377144e+00 5.445220101107283384e+00 1.400458313493688500e+01
4.924242424242424310e-01 2.597700872212020506e+00 3.322903321188796166e+00 5.437194100968861576e+00 1.455757712086884759e+01
5.125252525252526059e-01 2.521030942995067026e+00 3.257403965337660967e+00 5.438241750595860680e+00 1.515766441582081470e+01
5.326262626262626698e-01 2.450393019724329768e+00 3.198114953557843254e+00 5.447669060382415829e+00 1.580680189530347945e+01
5.527272727272727337e-01 2.385131390511092242e+00 3.144383512728033292e+00 5.464896169518599578e+00 1.650724982483671610e+01
5.728282828282829087e-01 2.324682404567852689e+00 3.095648980588980859e+00 5.489437843141766749e+00 1.726156613585946786e+01
5.929292929292929726e-01 2.268558867529627765e+00 3.051427201926837807e+00 5.520887957174608118e+00 1.807260570862786864e+01
6.130303030303030365e-01 2.216337506803235158e+00 3.011297994799698508e+00 5.558907056387731416e+00 1.894352382403953072e+01
6.331313131313132114e-01 2.167648824661718709e+00 2.974895004524782394e+00 5.603212303520070492e+00 1.987778318440622272e+01
6.532323232323232753e-01 2.122168824760604089e+00 2.941897431103211336e+00 5.653569305254196209e+00 2.087916407739226798e+01
6.733333333333333393e-01 2.079612220585366877e+00 2.912023238592052810e+00 5.709785423680766137e+00 2.195177738688141034e+01
6.934343434343435142e-01 2.039726825126533694e+00 2.885023545720341698e+00 5.771704272677949277e+00 2.310008025254785480e+01
7.135353535353535781e-01 2.002288888847836734e+00 2.860677964814784424e+00 5.839201166405465493e+00 2.432889425545542750e+01
7.336363636363636420e-01 1.967099204070484220e+00 2.838790707158517446e+00 5.912179338175445054e+00 2.564342606644196820e+01
7.537373737373738170e-01 1.933979832699650681e+00 2.819187311709321797e+00 5.990566786770521013e+00 2.704929054186554183e+01
7.738383838383838809e-01 1.902771343950858229e+00 2.801711883835273920e+00 6.074313637016398815e+00 2.855253629072941024e+01
7.939393939393939448e-01 1.873330471690783705e+00 2.786224753682685407e+00 6.163389924378621210e+00 3.015967377061260990e+01
8.140404040404041197e-01 1.845528118862069800e+00 2.772600481646230630e+00 6.257783731213934608e+00 3.187770599894327717e+01
8.341414141414141836e-01 1.819247650444315578e+00 2.760726152393764732e+00 6.357499616295237743e+00 3.371416199225463117e+01
8.542424242424242475e-01 1.794383427424856015e+00 2.750499909919772001e+00 6.462557290256724762e+00 3.567713307013579538e+01
8.743434343434344225e-01 1.770839542993915883e+00 2.741829694842371712e+00 6.572990498353134647e+00 3.777531218338483399e+01
8.944444444444444864e-01 1.748528729151791250e+00 2.734632152131875937e+00 6.688846078906777848e+00 4.001803644797977455e+01
9.145454545454545503e-01 1.727371407509386225e+00 2.728831683052586055e+00 6.810183171416542613e+00 4.241533308837686178e+01
9.346464646464647252e-01 1.707294862574428196e+00 2.724359619610495109e+00 6.937072552821223148e+00 4.497796901571069128e+01
9.547474747474747891e-01 1.688232519471897009e+00 2.721153503455813638e+00 7.069596084073114461e+00 4.771750428903383323e+01
9.748484848484848531e-01 1.670123311024930279e+00 2.719156454166938186e+00 7.207846252163251144e+00 5.064634973107522598e+01
9.949494949494950280e-01 1.652911121558740870e+00 2.718316614278773802e+00 7.351925795183895218e+00 5.377782899436565600e+01
1.015050505050505203e+00 1.636544296792160624e+00 2.718586660420430512e+00 7.501947400024212342e+00 5.712624539920648203e+01
1.035151515151515156e+00 1.620975210833608626e+00 2.719923371579455296e+00 7.658033463955862707e+00 6.070695389205810244e+01
1.055252525252525331e+00 1.606159882667205663e+00 2.722287246878741129e+00 7.820315912743050824e+00 6.453643850170630003e+01
1.075353535353535506e+00 1.592057635653406633e+00 2.725642166390878529e+00 7.988936069059389133e+00 6.863239570123288047e+01
1.095454545454545459e+00 1.578630794519108926e+00 2.729955089465327056e+00 8.164044565954236887e+00 7.301382411658063631e+01
1.115555555555555634e+00 1.565844415108633036e+00 2.735195785840227600e+00 8.345801300917392140e+00 7.770112105756891197e+01
1.135656565656565808e+00 1.553666042836548078e+00 2.741336595480238891e+00 8.534375426770994366e+00 8.271618638480720165e+01
1.155757575757575761e+00 1.542065496348061115e+00 2.748352213646579223e+00 8.729945376192905115e+00 8.808253426629802618e+01
1.175858585858585936e+00 1.531014673370569179e+00 2.756219498183293481e+00 8.932698917164819008e+00 9.382541342085423253e+01
1.195959595959596111e+00 1.520487376145553515e+00 2.764917296409394876e+00 9.142833237055418394e+00 9.997193649203703103e+01
1.216060606060606064e+00 1.510459154175243901e+00 2.774426289351754171e+00 9.360555053406111270e+00 1.065512192464208567e+02
1.236161616161616239e+00 1.500907162313197318e+00 2.784728851348365897e+00 9.586080749793987721e+00 1.135945303438933962e+02
1.256262626262626414e+00 1.491810032480222814e+00 2.795808923303889415e+00 9.819636535411742528e+00 1.211354524857167831e+02
1.276363636363636367e+00 1.483147757503599173e+00 2.807651898095899323e+00 1.006145862723421303e+01 1.292100558085402326e+02
1.296464646464646542e+00 1.474901585763841005e+00 2.820244516816603042e+00 1.031179345384130031e+01 1.378570844598154395e+02
1.316565656565656717e+00 1.467053925493981614e+00 2.833574774695491794e+00 1.057089788014209830e+01 1.471181573625097485e+02
1.336666666666666670e+00 1.459588257715293658e+00 2.847631835687357338e+00 1.083903945239893041e+01 1.570379842550495368e+02
1.356767676767676845e+00 1.452489056913795595e+00 2.862405954830557597e+00 1.111649666308590412e+01 1.676645981764942803e+02
1.376868686868687019e+00 1.445741718666502695e+00 2.877888407585008856e+00 1.140355923523712534e+01 1.790496056575172190e+02
1.396969696969696972e+00 1.439332493517438749e+00 2.894071425450467139e+00 1.170052842604758325e+01 1.912484559753715700e+02
1.417070707070707147e+00 1.433248426482853333e+00 2.910948137245101819e+00 1.200771734958629899e+01 2.043207309361879140e+02
1.437171717171717322e+00 1.427477301634529683e+00 2.928512515493799651e+00 1.232545131856864629e+01 2.183304567612867402e+02
1.457272727272727275e+00 1.422007591270884497e+00 2.946759327436484277e+00 1.265406820521434206e+01 2.333464397763391389e+02
1.477373737373737450e+00 1.416828409238924724e+00 2.965684090220082503e+00 1.299391882129005893e+01 2.494426277338506281e+02
1.497474747474747625e+00 1.411929468017046219e+00 2.985283029884735928e+00 1.334536731750264948e+01 2.666984987413313775e+02
1.517575757575757578e+00 1.407301039209994498e+00 3.005553043796165280e+00 1.370879160247107542e+01 2.851994799204567812e+02
1.537676767676767753e+00 1.402933917143763143e+00 3.026491666212594467e+00 1.408458378156315405e+01 3.050373980873686719e+02
1.557777777777777928e+00 1.398819385280442917e+00 3.048097036706858276e+00 1.447315061593771723e+01 3.263109649219654216e+02
1.577878787878787881e+00 1.394949185201566078e+00 3.070367871192887232e+00 1.487491400218472037e+01 3.491262992855879475e+02
1.597979797979798056e+00 1.391315487933793449e+00 3.093303435331070439e+00 1.529031147300509375e+01 3.735974895530007416e+02
1.618080808080808231e+00 1.387910867413277405e+00 3.116903520109476577e+00 1.571979671941952539e+01 3.998471990471780941e+02
1.638181818181818183e+00 1.384728275905008132e+00 3.141168419417930568e+00 1.616384013504151440e+01 4.280073179054039088e+02
1.658282828282828358e+00 1.381761021211282969e+00 3.166098909449763354e+00 1.662292938299458456e+01 4.582196649639222983e+02
1.678383838383838533e+00 1.379002745519318340e+00 3.191696229781957328e+00 1.709756998609734069e+01 4.906367435273248248e+02
1.698484848484848486e+00 1.376447405752228903e+00 3.217962065998618115e+00 1.758828594098338272e+01 5.254225551896223578e+02
1.718585858585858661e+00 1.374089255300297463e+00 3.244898533735433244e+00 1.809562035686581538e+01 5.627534761982099099e+02
1.738686868686868836e+00 1.371922827020851887e+00 3.272508164034156675e+00 1.862013611969851468e+01 6.028192012015606451e+02
1.758787878787878789e+00 1.369942917405265081e+00 3.300793889906399325e+00 1.916241658252921098e+01 6.458237595984832069e+02
1.778888888888888964e+00 1.368144571820780975e+00 3.329759034015191244e+00 1.972306628288205843e+01 6.919866101132595304e+02
1.798989898989899139e+00 1.366523070743107526e+00 3.359407297391030056e+00 2.030271168805037618e+01 7.415438196592942859e+02
1.819090909090909092e+00 1.365073916903156048e+00 3.389742749106599007e+00 2.090200196922422293e+01 7.947493330265709801e+02
1.839191919191919267e+00 1.363792823278006550e+00 3.420769816841034761e+00 2.152160980542144131e+01 8.518763404378706809e+02
1.859292929292929442e+00 1.362675701862219313e+00 3.452493278270693189e+00 2.216223221823585732e+01 9.132187505683308473e+02
1.879393939393939394e+00 1.361718653161087200e+00 3.484918253228840967e+00 2.282459143846248750e+01 9.790927772156434230e+02
1.899494949494949569e+00 1.360917956352359459e+00 3.518050196581668843e+00 2.350943580570633884e+01 1.049838648447364449e+03
1.919595959595959744e+00 1.360270060067456432e+00 3.551894891772501950e+00 2.421754070212940491e+01 1.125822447741134738e+03
1.939696969696969697e+00 1.359771573747245332e+00 3.586458444990169525e+00 2.494970952154000088e+01 1.207438097377042595e+03
1.959797979797979872e+00 1.359419259531144730e+00 3.621747279921207596e+00 2.570677467507904623e+01 1.295109495143123922e+03
1.979898989898990047e+00 1.359210024641660297e+00 3.657768133048907799e+00 2.648959863480988375e+01 1.389292816279690669e+03
2.000000000000000000e+00 1.359140914229522545e+00 3.694528049465325203e+00 2.729907501657211810e+01 1.490478993520864151e+03


==> figures/c2.dat <==
1.000000000000000021e-02 1.010025041718801913e+04 1.020100334168335939e+04 1.040402680053511540e+04 1.081621548384776543e+04
3.010101010101010055e-02 1.137139236961122151e+03 1.171119564161860580e+03 1.240633899697049856e+03 1.386100272956328354e+03
5.020202020202020610e-02 4.169587836472943536e+02 4.376431419600592108e+02 4.806025310131065567e+02 5.732702737239761746e+02
7.030303030303029777e-02 2.168031930293705329e+02 2.317982278227117376e+02 2.634169061251519111e+02 3.337306613850371946e+02
9.040404040404040331e-02 1.336709940225989328e+02 1.455094650033536539e+02 1.708539226516151928e+02 2.289637373749066853e+02
1.105050505050505089e-01 9.119494789014663638e+01 1.010275148909072271e+02 1.224000686577223291e+02 1.729285904939848990e+02
1.306060606060606144e-01 6.653585988402019780e+01 7.498193528083982073e+01 9.362243420920756876e+01 1.390683782234047214e+02
1.507070707070707338e-01 5.092017203175594631e+01 5.835134813237097262e+01 7.500402909332021295e+01 1.168759477734463843e+02
1.708080808080808255e-01 4.038724622675302101e+01 4.704395137586692499e+01 6.219075208381780584e+01 1.014737238797148535e+02
1.909090909090909172e-01 3.293388501365487997e+01 3.898062551159897282e+01 5.295166919068562095e+01 9.032833420112307010e+01
2.110101010101010366e-01 2.745729860022467861e+01 3.301158865569443179e+01 4.604304479920119775e+01 8.200939673700484889e+01
2.311111111111111283e-01 2.330910076462324909e+01 2.845781146380165438e+01 4.072459465211588281e+01 7.565545327977545753e+01
2.512121212121212199e-01 2.008747353677324909e+01 2.489664091515134103e+01 3.653202786565699967e+01 7.072035252712031195e+01
2.713131313131313394e-01 1.753243712051993697e+01 2.205343694411661915e+01 3.316141700726429775e+01 6.684309198164368127e+01
2.914141414141414588e-01 1.546962389069968857e+01 1.974321683791298554e+01 3.040658332278722398e+01 6.377669008351624313e+01
3.115151515151515227e-01 1.377846754770450843e+01 1.783753928656615884e+01 2.812337060637955943e+01 6.134724530454343494e+01
3.316161616161616421e-01 1.237339295503182335e+01 1.624486377170552132e+01 2.620834372181335326e+01 5.942931887909752930e+01
3.517171717171717615e-01 1.119226574700468646e+01 1.489845449176980807e+01 2.458560119363233909e+01 5.793057105590919775e+01
3.718181818181818254e-01 1.018906456358126889e+01 1.374868391652057475e+01 2.319834143302330176e+01 5.678185940509887786e+01
3.919191919191919449e-01 9.329097757810611569e+00 1.275799426897535405e+01 2.200331380165944140e+01 5.593067622125726501e+01
4.120202020202020643e-01 8.585801587487074116e+00 1.189751520091109427e+01 2.096707528889463390e+01 5.533669084554003348e+01
4.321212121212121282e-01 7.938548632695939133e+00 1.114474207680687989e+01 2.006340856356464997e+01 5.496865539192249628e+01
4.522222222222222476e-01 7.371117446568549170e+00 1.048191019722433381e+01 1.927150537878832637e+01 5.480221518403676839e+01
4.723232323232323671e-01 6.870604565156564369e+00 9.894835748405398590e+00 1.857466543832462946e+01 5.481833269021216637e+01
4.924242424242424310e-01 6.426638335422077297e+00 9.372075974343132998e+00 1.795934929529601831e+01 5.500213571458210993e+01
5.125252525252526059e-01 6.030802378413512521e+00 8.904311610258874410e+00 1.741447876597671751e+01 5.534206425502954119e+01
5.326262626262626698e-01 5.676207044597897600e+00 8.483886598913004562e+00 1.693091320902613717e+01 5.582923107958121989e+01
5.527272727272727337e-01 5.357166908185912568e+00 8.104460771470897384e+00 1.650105262169991960e+01 5.645693755870625097e+01
5.728282828282829087e-01 5.068955283725173899e+00 7.760744775035055554e+00 1.611853343286350793e+01 5.722030387825417108e+01
5.929292929292929726e-01 4.807615395972897332e+00 7.448295638062293555e+00 1.577799290448577985e+01 5.811598463851891694e+01
6.130303030303030365e-01 4.569813707694051708e+00 7.163357563737877243e+00 1.547488490258168348e+01 5.914194899872695288e+01
6.331313131313132114e-01 4.352724958577423031e+00 6.902736822216329671e+00 1.520533454399467921e+01 6.029731020473905545e+01
6.532323232323232753e-01 4.153941297303230584e+00 6.663702609439249080e+00 1.496602255813099092e+01 6.158219334649248111e+01
6.733333333333333393e-01 3.971399890573140468e+00 6.443907864850426215e+00 1.475409257303472543e+01 6.299763305778911615e+01
6.934343434343435142e-01 3.803324826236810896e+00 6.241325564438908735e+00 1.456707624087891517e+01 6.454549494465517512e+01
7.135353535353535781e-01 3.648180165309866663e+00 6.054197110970335416e+00 1.440283235891703661e+01 6.622841604566524154e+01
7.336363636363636420e-01 3.504631756680989252e+00 5.880990253327423645e+00 1.425949705411706780e+01 6.804976074951525788e+01
7.537373737373738170e-01 3.371515988877280101e+00 5.720364566254859007e+00 1.413544277668259319e+01 7.001358943319308992e+01
7.738383838383838809e-01 3.247814071054516472e+00 5.571142969332996131e+00 1.402924435465948783e+01 7.212463771629865050e+01
7.939393939393939448e-01 3.132630749443073626e+00 5.432288101025727123e+00 1.393965074476358268e+01 7.438830470855911869e+01
8.140404040404041197e-01 3.025176603480687287e+00 5.302882619503319184e+00 1.386556140613199872e+01 7.681064899777376809e+01
8.341414141414141836e-01 2.924753247603567363e+00 5.182112697664004841e+00 1.380600644739144300e+01 7.939839141275787426e+01
8.542424242424242475e-01 2.830740904452822448e+00 5.069254130584941898e+00 1.376012987028834544e+01 8.215892382105167258e+01
8.743434343434344225e-01 2.742587923507638692e+00 4.963660590628643732e+00 1.372717536760566759e+01 8.510032339944804392e+01
8.944444444444444864e-01 2.659801903539131374e+00 4.864753656786526825e+00 1.370647423839500334e+01 8.823137195806133093e+01
9.145454545454545503e-01 2.581942143461076533e+00 4.772014316617177343e+00 1.369743506651847476e+01 9.156158001414543435e+01
9.346464646464647252e-01 2.508613198367453112e+00 4.684975695861684386e+00 1.369953487424409211e+01 9.510121540652676231e+01
9.547474747474747891e-01 2.439459358971486136e+00 4.603216815899285663e+00 1.371231151503412882e+01 9.886133632017823913e+01
9.748484848484848531e-01 2.374159905702185380e+00 4.526357215225732311e+00 1.373535711164340967e+01 1.028538286568156508e+02
9.949494949494950280e-01 2.312425015203702472e+00 4.454052300062246061e+00 1.376831237944512942e+01 1.070914477442977955e+02
1.015050505050505203e+00 2.253992218323226382e+00 4.385989312545510721e+00 1.381086170225143839e+01 1.115878644272796549e+02
1.035151515151515156e+00 2.198623325946007068e+00 4.321883823874165920e+00 1.386272885012834877e+01 1.163577156257357075e+02
1.055252525252525331e+00 2.146101753079310281e+00 4.261476675199382669e+00 1.392367324685759122e+01 1.214166594880246492e+02
1.075353535353535506e+00 2.096230183053656493e+00 4.204531301652372655e+00 1.399348670958366370e+01 1.267814353022039171e+02
1.095454545454545459e+00 2.048828523110936661e+00 4.150831385253409778e+00 1.407199059544062969e+01 1.324699283642191290e+02
1.115555555555555634e+00 2.003732110387455911e+00 4.100178790981948040e+00 1.415903330008443284e+01 1.385012400351170641e+02
1.135656565656565808e+00 1.960790133693979032e+00 4.052391747350926998e+00 1.425448806146254732e+01 1.448957632521693597e+02
1.155757575757575761e+00 1.919864241797320403e+00 4.007303238695647529e+00 1.435825102915337048e+01 1.516752637912649959e+02
1.175858585858585936e+00 1.880827313320823757e+00 3.964759581278211265e+00 1.447023956545776713e+01 1.588629676105612702e+02
1.195959595959596111e+00 1.843562367065907148e+00 3.924619159399019619e+00 1.459039074933071589e+01 1.664836546385735971e+02
1.216060606060606064e+00 1.807961594643888503e+00 3.886751301139020676e+00 1.471866005836771762e+01 1.745637594039688452e+02
1.236161616161616239e+00 1.773925499901704006e+00 3.851035276245579286e+00 1.485502020754344876e+01 1.831314789396212461e+02
1.256262626262626414e+00 1.741362131812109970e+00 3.817359401114079454e+00 1.499946012634809911e+01 1.922168884302830918e+02
1.276363636363636367e+00 1.710186399347974673e+00 3.785620237882917571e+00 1.515198405847001872e+01 2.018520651117985096e+02
1.296464646464646542e+00 1.680319458427943058e+00 3.755721876413505189e+00 1.531261077030435125e+01 2.120712209704047382e+02
1.316565656565656717e+00 1.651688162353592615e+00 3.727575289420486548e+00 1.548137285638709493e+01 2.229108448335912840e+02
1.336666666666666670e+00 1.624224568294349469e+00 3.701097752292449083e+00 1.565831613141201117e+01 2.344098544894927159e+02
1.356767676767676845e+00 1.597865493347453869e+00 3.676212320234879094e+00 1.584349909982510063e+01 2.466097595201262607e+02
1.376868686868687019e+00 1.572552114532210776e+00 3.652847356303645210e+00 1.603699249514246006e+01 2.595548355852419036e+02
1.396969696969696972e+00 1.548229607792246165e+00 3.630936104702872314e+00 1.623887888213041464e+01 2.732923109484077031e+02
1.417070707070707147e+00 1.524846821694593624e+00 3.610416304415565047e+00 1.644925231584586811e+01 2.878725660954960404e+02
1.437171717171717322e+00 1.502355982045121330e+00 3.591229838835503063e+00 1.666821805227955267e+01 3.033493473582830688e+02
1.457272727272727275e+00 1.480712424098725277e+00 3.573322417588631783e+00 1.689589230599242953e+01 3.197799955227575879e+02
1.477373737373737450e+00 1.459874349440369867e+00 3.556643287183219648e+00 1.713240205069925537e+01 3.372256904732822704e+02
1.497474747474747625e+00 1.439802604958392518e+00 3.541144967520297726e+00 1.737788485924607329e+01 3.557517130003461716e+02
1.517575757575757578e+00 1.420460481631949046e+00 3.526783011637685927e+00 1.763248877985941121e+01 3.754277249816776134e+02
1.537676767676767753e+00 1.401813531116428813e+00 3.513515786359341586e+00 1.789637224592323150e+01 3.963280692343583951e+02
1.557777777777777928e+00 1.383829398339505579e+00 3.501304271782834654e+00 1.816970401687238024e+01 4.185320904297467450e+02
1.577878787878787881e+00 1.366477668520709843e+00 3.490111877766478798e+00 1.845266314808453245e+01 4.421244785639596557e+02
1.597979797979798056e+00 1.349729727202958474e+00 3.479904275778563427e+00 1.874543898791166541e+01 4.671956365848720907e+02
1.618080808080808231e+00 1.333558632038677416e+00 3.470649244647749931e+00 1.904823120022168581e+01 4.938420738926255922e+02
1.638181818181818183e+00 1.317938995208744135e+00 3.462316528909314961e+00 1.936124981102467757e+01 5.221668275550853195e+02
1.658282828282828358e+00 1.302846875472030153e+00 3.454877708579291884e+00 1.968471527793955644e+01 5.522799132131510760e+02
1.678383838383838533e+00 1.288259678948811882e+00 3.448306079309924499e+00 2.001885858141900698e+01 5.842988077940034373e+02
1.698484848484848486e+00 1.274156067834559147e+00 3.442576541987310002e+00 2.036392133679541772e+01 6.183489663039706556e+02
1.718585858585858661e+00 1.260515876323210271e+00 3.437665500927400863e+00 2.072015592634068071e+01 6.545643751374969952e+02
1.738686868686868836e+00 1.247320033092252478e+00 3.433550769911135614e+00 2.108782565064977987e+01 6.930881445155117717e+02
1.758787878787878789e+00 1.234550489766944814e+00 3.430211485374713209e+00 2.146720489876385329e+01 7.340731428562580732e+02
1.778888888888888964e+00 1.222190154838862286e+00 3.427628026138011652e+00 2.185857933654423135e+01 7.776826760852509324e+02
1.798989898989899139e+00 1.210222832565431617e+00 3.425781939113935692e+00 2.226224611289580224e+01 8.240912151095624267e+02
1.819090909090909092e+00 1.198633166423053620e+00 3.424655870494804688e+00 2.267851408351767617e+01 8.734851749161827001e+02
1.839191919191919267e+00 1.187406586727427715e+00 3.424233501959630832e+00 2.310770405193173360e+01 9.260637490059351649e+02
1.859292929292929442e+00 1.176529262071356330e+00 3.424499491488848246e+00 2.355014902760609630e+01 9.820398031446202367e+02
1.879393939393939394e+00 1.165988054263149554e+00 3.425439418411354797e+00 2.400619450105277508e+01 1.041640832703147908e+03
1.899494949494949569e+00 1.155770476478161335e+00 3.427039732343108547e+00 2.447619873583518668e+01 1.105109988169753478e+03
1.919595959595959744e+00 1.145864654362428903e+00 3.429287705707403600e+00 2.496053307747475003e+01 1.172707173751664413e+03
1.939696969696969697e+00 1.136259289851098586e+00 3.432171389554785623e+00 2.545958227929527240e+01 1.244710224342460151e+03
1.959797979797979872e+00 1.126943627485687438e+00 3.435679572425551331e+00 2.597374484529046512e+01 1.321416166516627754e+03
1.979898989898990047e+00 1.117907423033457803e+00 3.439801742020422992e+00 2.650343339014385080e+01 1.403142569626490740e+03
2.000000000000000000e+00 1.109140914229522545e+00 3.444528049465324759e+00 2.704907501657212165e+01 1.490228993520864151e+03


==> figures/example_params_1.dat <==
# x	y
-6.931471805599452862e-01 -6.571708808117521228e-01
-6.911451778892723219e-01 -6.591059445378546489e-01
-6.891471752265991846e-01 -6.610447599965961762e-01
-6.871531566197348617e-01 -6.629873417640801403e-01
-6.851631062117247151e-01 -6.649337045015224490e-01
-6.831770082400954180e-01 -6.668838629559128428e-01
-6.811948470361041119e-01 -6.688378319606878009e-01
-6.792166070239985531e-01 -6.707956264364052235e-01
-6.772422727202808135e-01 -6.727572613914304389e-01
-6.752718287329821933e-01 -6.747227519226238757e-01
-6.733052597609412437e-01 -6.766921132160408359e-01
-6.713425505930925574e-01 -6.786653605476331563e-01
-6.693836861077595568e-01 -6.806425092839623048e-01
-6.674286512719562747e-01 -6.826235748829152516e-01
-6.654774311406944642e-01 -6.846085728944316662e-01
-6.635300108562989241e-01 -6.865975189612343321e-01
-6.615863756477278201e-01 -6.885904288195708878e-01
-6.596465108299013336e-01 -6.905873182999583415e-01
-6.577104018030348609e-01 -6.925882033279403549e-01
-6.557780340519809847e-01 -6.945930999248465243e-01
-6.538493931455753305e-01 -6.966020242085646519e-01
-6.519244647359909717e-01 -6.986149923943160145e-01
-6.500032345580970539e-01 -7.006320207954426227e-01
-6.480856884288253017e-01 -7.026531258241985878e-01
-6.461718122465410774e-01 -7.046783239925532571e-01
-6.442615919904218780e-01 -7.067076319129985684e-01
-6.423550137198401622e-01 -7.087410662993691712e-01
-6.404520635737541712e-01 -7.107786439676657686e-01
-6.385527277701016358e-01 -7.128203818368915590e-01
-6.366569926052025874e-01 -7.148662969298940073e-01
-6.347648444531645007e-01 -7.169164063742170523e-01
-6.328762697652965397e-01 -7.189707274029606410e-01
-6.309912550695251365e-01 -7.210292773556514767e-01
-6.291097869698196732e-01 -7.230920736791186521e-01
-6.272318521456193841e-01 -7.251591339283838256e-01
-6.253574373512691409e-01 -7.272304757675547293e-01
-6.234865294154573467e-01 -7.293061169707335534e-01
-6.216191152406620457e-01 -7.313860754229296601e-01
-6.197551818025992532e-01 -7.334703691209862875e-01
-6.178947161496796125e-01 -7.355590161745131361e-01
-6.160377054024667176e-01 -7.376520348068320576e-01
-6.141841367531439833e-01 -7.397494433559296256e-01
-6.123339974649824047e-01 -7.418512602754224750e-01
-6.104872748718177533e-01 -7.439575041355299678e-01
-6.086439563775284389e-01 -7.460681936240605161e-01
-6.068040294555213654e-01 -7.481833475474043427e-01
-6.049674816482197848e-01 -7.503029848315411199e-01
-6.031343005665589230e-01 -7.524271245230538252e-01
-6.013044738894827157e-01 -7.545557857901575849e-01
-5.994779893634484269e-01 -7.566889879237361782e-01
-5.976548348019334878e-01 -7.588267503383917534e-01
-5.958349980849473315e-01 -7.609690925735050904e-01
-5.940184671585494458e-01 -7.631160342943060781e-01
-5.922052300343686460e-01 -7.652675952929578473e-01
-5.903952747891292319e-01 -7.674237954896515612e-01
-5.885885895641801424e-01 -7.695846549337129749e-01
-5.867851625650295500e-01 -7.717501938047197640e-01
-5.849849820608815643e-01 -7.739204324136343960e-01
-5.831880363841800419e-01 -7.760953912039449953e-01
-5.813943139301530616e-01 -7.782750907528227513e-01
-5.796038031563649495e-01 -7.804595517722883180e-01
-5.778164925822690812e-01 -7.826487951103940910e-01
-5.760323707887677891e-01 -7.848428417524169198e-01
-5.742514264177729366e-01 -7.870417128220661418e-01
-5.724736481717737080e-01 -7.892454295827024957e-01
-5.706990248134050647e-01 -7.914540134385736891e-01
-5.689275451650230853e-01 -7.936674859360595136e-01
-5.671591981082809708e-01 -7.958858687649353891e-01
-5.653939725837119346e-01 -7.981091837596457905e-01
-5.636318575903126460e-01 -8.003374529005949922e-01
-5.618728421851331145e-01 -8.025706983154495822e-01
-5.601169154828681274e-01 -8.048089422804588500e-01
-5.583640666554537946e-01 -8.070522072217855003e-01
-5.566142849316660923e-01 -8.093005157168564612e-01
-5.548675595967245133e-01 -8.115538904957240174e-01
-5.531238799918974935e-01 -8.138123544424465949e-01
-5.513832355141136121e-01 -8.160759305964814248e-01
-5.496456156155726802e-01 -8.183446421540964133e-01
-5.479110098033644904e-01 -8.206185124697945588e-01
-5.461794076390864561e-01 -8.228975650577586842e-01
-5.444507987384687997e-01 -8.251818235933080503e-01
-5.427251727709989648e-01 -8.274713119143763951e-01
-5.410025194595527998e-01 -8.297660540230021864e-01
-5.392828285800260746e-01 -8.320660740868407457e-01
-5.375660899609716603e-01 -8.343713964406894723e-01
-5.358522934832368190e-01 -8.366820455880341623e-01
-5.341414290796074882e-01 -8.389980462026105368e-01
-5.324334867344513444e-01 -8.413194231299863102e-01
-5.307284564833675278e-01 -8.436462013891590228e-01
-5.290263284128370325e-01 -8.459784061741756345e-01
-5.273270926598773167e-01 -8.483160628557674388e-01
-5.256307394116987997e-01 -8.506591969830081812e-01
-5.239372589053657991e-01 -8.530078342849870543e-01
-5.222466414274582469e-01 -8.553620006725066727e-01
-5.205588773137385106e-01 -8.577217222397952590e-01
-5.188739569488189929e-01 -8.600870252662448090e-01
-5.171918707658342829e-01 -8.624579362181649111e-01
-5.155126092461143061e-01 -8.648344817505612125e-01
-5.138361629188619162e-01 -8.672166887089328702e-01
-5.121625223608321509e-01 -8.696045841310916513e-01
-5.104916781960145977e-01 -8.719981952490034605e-01
-5.088236210953177574e-01 -8.743975494906524037e-01
-5.071583417762564050e-01 -8.768026744819263918e-01
-5.054958310026428370e-01 -8.792135980485243918e-01
-5.038360795842785622e-01 -8.816303482178891038e-01
-5.021790783766491018e-01 -8.840529532211623964e-01
-5.005248182806225632e-01 -8.864814414951632804e-01
-4.988732902421494364e-01 -8.889158416843905286e-01
-4.972244852519657199e-01 -8.913561826430501656e-01
-4.955783943452970464e-01 -8.938024934371080477e-01
-4.939350086015669716e-01 -8.962548033463666464e-01
-4.922943191441071509e-01 -8.987131418665670335e-01
-4.906563171398686252e-01 -9.011775387115193992e-01
-4.890209937991379929e-01 -9.036480238152554412e-01
-4.873883403752525822e-01 -9.061246273342128399e-01
-4.857583481643216183e-01 -9.086073796494412713e-01
-4.841310085049461143e-01 -9.110963113688407278e-01
-4.825063127779442573e-01 -9.135914533294239304e-01
-4.808842524060761292e-01 -9.160928365996106049e-01
-4.792648188537732556e-01 -9.186004924815461825e-01
-4.776480036268678786e-01 -9.211144525134549177e-01
-4.760337982723268357e-01 -9.236347484720170975e-01
-4.744221943779852180e-01 -9.261614123747814453e-01
-4.728131835722845788e-01 -9.286944764826038368e-01
-4.712067575240108108e-01 -9.312339733021202104e-01
-4.696029079420363517e-01 -9.337799355882480112e-01
-4.680016265750624460e-01 -9.363323963467232725e-01
-4.664029052113655149e-01 -9.388913888366652305e-01
-4.648067356785432480e-01 -9.414569465731796871e-01
-4.632131098432653582e-01 -9.440291033299896828e-01
-4.616220196110233931e-01 -9.466078931421061382e-01
-4.600334569258856532e-01 -9.491933503085271395e-01
-4.584474137702507779e-01 -9.517855093949778578e-01
-4.568638821646066051e-01 -9.543844052366812214e-01
-4.552828541672877538e-01 -9.569900729411684459e-01
-4.537043218742380923e-01 -9.596025478911227591e-01
-4.521282774187722620e-01 -9.622218657472645376e-01
-4.505547129713418641e-01 -9.648480624512698611e-01
-4.489836207393005929e-01 -9.674811742287315885e-01
-4.474149929666741410e-01 -9.701212375921555164e-01
-4.458488219339291070e-01 -9.727682893440006140e-01
-4.442850999577464544e-01 -9.754223665797550069e-01
-4.427238193907938602e-01 -9.780835066910573694e-01
-4.411649726215028378e-01 -9.807517473688550647e-01
-4.396085520738446939e-01 -9.834271266066101358e-01
-4.380545502071103714e-01 -9.861096827035435997e-01
-4.365029595156914577e-01 -9.887994542679250376e-01
-4.349537725288621370e-01 -9.914964802204071503e-01
-4.334069818105635297e-01 -9.942007997974051658e-01
-4.318625799591893077e-01 -9.969124525545219884e-01
-4.303205596073739203e-01 -9.996314783700182005e-01
-4.287809134217812068e-01 -1.002357917448332136e+00
-4.272436341028948426e-01 -1.005091810323647028e+00
-4.257087143848110600e-01 -1.007833197863506891e+00
-4.241761470350328689e-01 -1.010582121272480594e+00
-4.226459248542652758e-01 -1.013338622095879105e+00
-4.211180406762121686e-01 -1.016102742223523148e+00
-4.195924873673749222e-01 -1.018874523893562589e+00
-4.180692578268533910e-01 -1.021654009696348675e+00
-4.165483449861467902e-01 -1.024441242578360445e+00
-4.150297418089568535e-01 -1.027236265846187546e+00
-4.135134412909927670e-01 -1.030039123170567672e+00
-4.119994364597776015e-01 -1.032849858590478176e+00
-4.104877203744557446e-01 -1.035668516517290527e+00
-4.089782861256015534e-01 -1.038495141738980054e+00
-4.074711268350301174e-01 -1.041329779424395641e+00
-4.059662356556097418e-01 -1.044172475127590483e+00
-4.044636057710748189e-01 -1.047023274792215464e+00
-4.029632303958403106e-01 -1.049882224755973814e+00
-4.014651027748182277e-01 -1.052749371755141050e+00
-3.999692161832356097e-01 -1.055624762929147753e+00
-3.984755639264522253e-01 -1.058508445825232291e+00
-3.969841393397822715e-01 -1.061400468403155495e+00
-3.954949357883144057e-01 -1.064300879039989045e+00
-3.940079466667362196e-01 -1.067209726534969594e+00
-3.925231653991569369e-01 -1.070127060114425932e+00
-3.910405854389342184e-01 -1.073052929436776992e+00
-3.895602002684998566e-01 -1.075987384597604235e+00
-3.880820033991890239e-01 -1.078930476134796645e+00
-3.866059883710684097e-01 -1.081882255033776108e+00
-3.851321487527679110e-01 -1.084842772732792948e+00
-3.836604781413115450e-01 -1.087812081128308517e+00
-3.821909701619516930e-01 -1.090790232580450381e+00
-3.807236184680018454e-01 -1.093777279918555001e+00
-3.792584167406739537e-01 -1.096773276446787904e+00
-3.777953586889135074e-01 -1.099778275949854001e+00
-3.763344380492387176e-01 -1.102792332698788735e+00
-3.748756485855787024e-01 -1.105815501456841377e+00
-3.734189840891146694e-01 -1.108847837485442245e+00
-3.719644383781202657e-01 -1.111889396550267639e+00
-3.705120052978054246e-01 -1.114940234927389362e+00
-3.690616787201588811e-01 -1.118000409409525941e+00
-3.676134525437941281e-01 -1.121069977312382449e+00
-3.661673206937943736e-01 -1.124148996481095786e+00
-3.647232771215607738e-01 -1.127237525296771681e+00
-3.632813158046596103e-01 -1.130335622683128705e+00
-3.618414307466718549e-01 -1.133443348113243543e+00
-3.604036159770442893e-01 -1.136560761616399962e+00
-3.589678655509401239e-01 -1.139687923785046797e+00
-3.575341735490916162e-01 -1.142824895781865635e+00
-3.561025340776537429e-01 -1.145971739346947516e+00
-3.546729412680592608e-01 -1.149128516805083322e+00
-3.532453892768739334e-01 -1.152295291073171413e+00
-3.518198722856529792e-01 -1.155472125667741601e+00
-3.503963845007990741e-01 -1.158659084712599263e+00
-3.489749201534215195e-01 -1.161856232946590906e+00
-3.475554734991953554e-01 -1.165063635731494296e+00
-3.461380388182219714e-01 -1.168281359060039160e+00
-3.447226104148912174e-01 -1.171509469564051109e+00
-3.433091826177441797e-01 -1.174748034522732132e+00
-3.418977497793365128e-01 -1.177997121871073638e+00
-3.404883062761029366e-01 -1.181256800208407842e+00
-3.390808465082231216e-01 -1.184527138807098590e+00
-3.376753648994881285e-01 -1.187808207621372292e+00
-3.362718558971680705e-01 -1.191100077296298299e+00
-3.348703139718796629e-01 -1.194402819176915598e+00
-3.334707336174563275e-01 -1.197716505317510283e+00
-3.320731093508182963e-01 -1.201041208491047563e+00
-3.306774357118436036e-01 -1.204377002198760538e+00
-3.292837072632398554e-01 -1.207723960679902619e+00
-3.278919185904172751e-01 -1.211082158921659158e+00
-3.265020643013630819e-01 -1.214451672669228266e+00
-3.251141390265149256e-01 -1.217832578436073065e+00
-3.237281374186378180e-01 -1.221224953514345124e+00
-3.223440541526992886e-01 -1.224628875985488641e+00
-3.209618839257477041e-01 -1.228044424731022266e+00
-3.195816214567892000e-01 -1.231471679443509437e+00
-3.182032614866679432e-01 -1.234910720637711901e+00
-3.168267987779446182e-01 -1.238361629661943963e+00
-3.154522281147780771e-01 -1.241824488709612817e+00
-3.140795443028058243e-01 -1.245299380830970692e+00
-3.127087421690272206e-01 -1.248786389945060638e+00
-3.113398165616854674e-01 -1.252285600851882341e+00
-3.099727623501524754e-01 -1.255797099244761128e+00
-3.086075744248124586e-01 -1.259320971722943883e+00
-3.072442476969484693e-01 -1.262857305804410579e+00
-3.058827770986272676e-01 -1.266406189938919180e+00
-3.045231575825878001e-01 -1.269967713521276131e+00
-3.031653841221273460e-01 -1.273541966904852440e+00
-3.018094517109915498e-01 -1.277129041415333122e+00
-3.004553553632621776e-01 -1.280729029364721772e+00
-2.991030901132485931e-01 -1.284342024065592502e+00
-2.977526510153770678e-01 -1.287968119845604553e+00
-2.964040331440835896e-01 -1.291607412062277582e+00
-2.950572315937047829e-01 -1.295259997118040074e+00
-2.937122414783721602e-01 -1.298925972475549528e+00
-2.923690579319045968e-01 -1.302605436673299089e+00
-2.910276761077031371e-01 -1.306298489341509272e+00
-2.896880911786466339e-01 -1.310005231218314137e+00
-2.883502983369867767e-01 -1.313725764166250309e+00
-2.870142927942446187e-01 -1.317460191189053553e+00
-2.856800697811078815e-01 -1.321208616448769080e+00
-2.843476245473292030e-01 -1.324971145283183827e+00
-2.830169523616241634e-01 -1.328747884223588915e+00
-2.816880485115704769e-01 -1.332538941012878730e+00
-2.803609083035079053e-01 -1.336344424623993721e+00
-2.790355270624392259e-01 -1.340164445278714700e+00
-2.777119001319309777e-01 -1.343999114466819522e+00
-2.763900228740153175e-01 -1.347848544965607909e+00
-2.750698906690923207e-01 -1.351712850859801973e+00
-2.737514989158340017e-01 -1.355592147561834215e+00
-2.724348430310872260e-01 -1.359486551832529644e+00
-2.711199184497782300e-01 -1.363396181802194018e+00
-2.698067206248176975e-01 -1.367321156992114428e+00
-2.684952450270068902e-01 -1.371261598336482423e+00
-2.671854871449435009e-01 -1.375217628204752573e+00
-2.658774424849282281e-01 -1.379189370424446004e+00
-2.645711065708726828e-01 -1.383176950304406239e+00
-2.632664749442077401e-01 -1.387180494658520002e+00
-2.619635431637918344e-01 -1.391200131829917863e+00
-2.606623068058200876e-01 -1.395235991715662482e+00
-2.593627614637344370e-01 -1.399288205791934692e+00
-2.580649027481344282e-01 -1.403356907139732934e+00
-2.567687262866877873e-01 -1.407442230471099398e+00
-2.554742277240421022e-01 -1.411544312155883496e+00
-2.541814027217368377e-01 -1.415663290249054684e+00
-2.528902469581169044e-01 -1.419799304518581051e+00
-2.516007561282452287e-01 -1.423952496473887441e+00
-2.503129259438165999e-01 -1.428123009394908216e+00
-2.490267521330723766e-01 -1.432310988361745308e+00
-2.477422304407156384e-01 -1.436516580284951328e+00
-2.464593566278265591e-01 -1.440739933936452166e+00
-2.451781264717780850e-01 -1.444981199981127729e+00
-2.438985357661528908e-01 -1.449240531009060806e+00
-2.426205803206609446e-01 -1.453518081568477172e+00
-2.413442559610562699e-01 -1.457814008199396660e+00
-2.400695585290555933e-01 -1.462128469468006342e+00
-2.387964838822574098e-01 -1.466461626001777763e+00
-2.375250278940607973e-01 -1.470813640525351795e+00
-2.362551864535849810e-01 -1.475184677897206864e+00
-2.349869554655897863e-01 -1.479574905147130304e+00
-2.337203308503967847e-01 -1.483984491514515947e+00
-2.324553085438101629e-01 -1.488413608487511697e+00
-2.311918844970382303e-01 -1.492862429843038408e+00
-2.299300546766160358e-01 -1.497331131687699379e+00
-2.286698150643282357e-01 -1.501819892499611120e+00
-2.274111616571321270e-01 -1.506328893171175132e+00
-2.261540904670810703e-01 -1.510858317052822253e+00
-2.248985975212489663e-01 -1.515408349997747317e+00
-2.236446788616551773e-01 -1.519979180407667663e+00
-2.223923305451893373e-01 -1.524570999279633687e+00
-2.211415486435368005e-01 -1.529184000253919873e+00
-2.198923292431047838e-01 -1.533818379663022480e+00
-2.186446684449494526e-01 -1.538474336581797886e+00
-2.173985623647023413e-01 -1.543152072878777537e+00
-2.161540071324977164e-01 -1.547851793268685272e+00
-2.149109988929006343e-01 -1.552573705366196988e+00
-2.136695338048356374e-01 -1.557318019740971060e+00
-2.124296080415151999e-01 -1.562084949973995496e+00
-2.111912177903687016e-01 -1.566874712715284002e+00
-2.099543592529723168e-01 -1.571687527742956947e+00
-2.087190286449794874e-01 -1.576523618023753404e+00
-2.074852221960510890e-01 -1.581383209775012677e+00
-2.062529361497861258e-01 -1.586266532528171513e+00
-2.050221667636533962e-01 -1.591173819193817396e+00
-2.037929103089236305e-01 -1.596105306128343226e+00
-2.025651630706012951e-01 -1.601061233202258238e+00
-2.013389213473570638e-01 -1.606041843870200436e+00
-2.001141814514611206e-01 -1.611047385242696750e+00
-1.988909397087168796e-01 -1.616078108159729965e+00
-1.976691924583945659e-01 -1.621134267266168161e+00
-1.964489360531652684e-01 -1.626216121089108846e+00
-1.952301668590357697e-01 -1.631323932117197950e+00
-1.940128812552840143e-01 -1.636457966881983861e+00
-1.927970756343941605e-01 -1.641618496041374220e+00
-1.915827464019923543e-01 -1.646805794465255435e+00
-1.903698899767830022e-01 -1.652020141323343516e+00
-1.891585027904858496e-01 -1.657261820175337741e+00
-1.879485812877726703e-01 -1.662531119063449747e+00
-1.867401219262043444e-01 -1.667828330607386667e+00
-1.855331211761689914e-01 -1.673153752101857350e+00
-1.843275755208202971e-01 -1.678507685616692280e+00
-1.831234814560157853e-01 -1.683890438099658216e+00
-1.819208354902554503e-01 -1.689302321482055280e+00
-1.807196341446212773e-01 -1.694743652787186194e+00
-1.795198739527172904e-01 -1.700214754241789583e+00
-1.783215514606086294e-01 -1.705715953390547046e+00
-1.771246632267624022e-01 -1.711247583213748147e+00
-1.759292058219886490e-01 -1.716809982248231892e+00
-1.747351758293810009e-01 -1.722403494711711502e+00
-1.735425698442579212e-01 -1.728028470630595503e+00
-1.723513844741047241e-01 -1.733685265971422806e+00
-1.711616163385158984e-01 -1.739374242776036361e+00
-1.699732620691372931e-01 -1.745095769300624378e+00
-1.687863183096086350e-01 -1.750850220158765680e+00
-1.676007817155069080e-01 -1.756637976468608864e+00
-1.664166489542901195e-01 -1.762459426004337137e+00
-1.652339167052407354e-01 -1.768314963352070501e+00
-1.640525816594096964e-01 -1.774204990070357812e+00
-1.628726405195609628e-01 -1.780129914855422602e+00
-1.616940900001166415e-01 -1.786090153711332951e+00
-1.605169268271018912e-01 -1.792086130125274845e+00
-1.593411477380899388e-01 -1.798118275248112630e+00
-1.581667494821482889e-01 -1.804187028080426858e+00
-1.569937288197848224e-01 -1.810292835664229605e+00
-1.558220825228941453e-01 -1.816436153280572618e+00
-1.546518073747038535e-01 -1.822617444653263918e+00
-1.534829001697219086e-01 -1.828837182158914887e+00
-1.523153577136841519e-01 -1.835095847043561879e+00
-1.511491768235017352e-01 -1.841393929646112371e+00
-1.499843543272086910e-01 -1.847731929628871672e+00
-1.488208870639105841e-01 -1.854110356215418864e+00
-1.476587718837331364e-01 -1.860529728436119079e+00
-1.464980056477709069e-01 -1.866990575381567652e+00
-1.453385852280361101e-01 -1.873493436464277018e+00
-1.441805075074083786e-01 -1.880038861688925200e+00
-1.430237693795846088e-01 -1.886627411931504517e+00
-1.418683677490288342e-01 -1.893259659227734204e+00
-1.407142995309222100e-01 -1.899936187071097349e+00
-1.395615616511138302e-01 -1.906657590720894246e+00
-1.384101510460719053e-01 -1.913424477520717648e+00
-1.372600646628345800e-01 -1.920237467227778216e+00
-1.361112994589612490e-01 -1.927097192353529165e+00
-1.349638524024843744e-01 -1.934004298516049269e+00
-1.338177204718617175e-01 -1.940959444804680745e+00
-1.326729006559285162e-01 -1.947963304157440678e+00
-1.315293899538496347e-01 -1.955016563751741376e+00
-1.303871853750725451e-01 -1.962119925408986942e+00
-1.292462839392808926e-01 -1.969274106013640946e+00
-1.281066826763473387e-01 -1.976479837947397122e+00
-1.269683786262870429e-01 -1.983737869539106136e+00
-1.258313688392118379e-01 -1.991048965531147186e+00
-1.246956503752844059e-01 -1.998413907562973213e+00
-1.235612203046726754e-01 -2.005833494672599304e+00
-1.224280757075040249e-01 -2.013308543816834550e+00
-1.212962136738205410e-01 -2.020839890411100015e+00
-1.201656313035345258e-01 -2.028428388889730094e+00
-1.190363257063831587e-01 -2.036074913287702515e+00
-1.179082940018845449e-01 -2.043780357844775075e+00
-1.167815333192939037e-01 -2.051545637633078734e+00
-1.156560407975594507e-01 -2.059371689209273715e+00
-1.145318135852785718e-01 -2.067259471292425044e+00
-1.134088488406547190e-01 -2.075209965468825413e+00
-1.122871437314545973e-01 -2.083224176925058124e+00
-1.111666954349649766e-01 -2.091303135210680342e+00
-1.100475011379499490e-01 -2.099447895031961941e+00
-1.089295580366086563e-01 -2.107659537078215628e+00
-1.078128633365334904e-01 -2.115939168882333021e+00
-1.066974142526679048e-01 -2.124287925717250225e+00
-1.055832080092644898e-01 -2.132706971530149431e+00
-1.044702418398437554e-01 -2.141197499916317248e+00
-1.033585129871532060e-01 -2.149760735134703893e+00
-1.022480187031261090e-01 -2.158397933167341076e+00
-1.011387562488404168e-01 -2.167110382824915860e+00
-1.000307228944786048e-01 -2.175899406900924760e+00
-9.892391591928745287e-02 -2.184766363376999365e+00
-9.781833261153789760e-02 -2.193712646682152378e+00
-9.671397026848474465e-02 -2.202739689008863522e+00
-9.561082619632740864e-02 -2.211848961689105497e+00
-9.450889771017065288e-02 -2.221041976633621129e+00
-9.340818213398517644e-02 -2.230320287837978199e+00
-9.230867680056834002e-02 -2.239685492959147428e+00
-9.121037905150568281e-02 -2.249139234966604395e+00
-9.011328623713256436e-02 -2.258683203872221323e+00
-8.901739571649554261e-02 -2.268319138543517077e+00
-8.792270485731405738e-02 -2.278048828605114817e+00
-8.682921103594269663e-02 -2.287874116433619154e+00
-8.573691163733367093e-02 -2.297796899251464353e+00
-8.464580405499914917e-02 -2.307819131325699935e+00
-8.355588569097359419e-02 -2.317942826278078350e+00
-8.246715395577694507e-02 -2.328170059513273049e+00
-8.137960626837795197e-02 -2.338502970772556200e+00
-8.029324005615715021e-02 -2.348943766820793755e+00
-7.920805275487022290e-02 -2.359494724275206678e+00
-7.812404180861183545e-02 -2.370158192584948420e+00
-7.704120466977977533e-02 -2.380936597171271263e+00
-7.595953879903880046e-02 -2.391832442738777154e+00
-7.487904166528466798e-02 -2.402848316769058190e+00
-7.379971074560884303e-02 -2.413986893208914797e+00
-7.272154352526336019e-02 -2.425250936366304622e+00
-7.164453749762547674e-02 -2.436643305028228568e+00
-7.056869016416242313e-02 -2.448166956815895912e+00
-6.949399903439691661e-02 -2.459824952793758346e+00
-6.842046162587274438e-02 -2.471620462350392344e+00
-6.734807546412016621e-02 -2.483556768370697831e+00
-6.627683808262142817e-02 -2.495637272720532263e+00
-6.520674702277698409e-02 -2.507865502066695562e+00
-6.413779983387199457e-02 -2.520245114057180658e+00
-6.306999407304191008e-02 -2.532779903888801698e+00
-6.200332730523936547e-02 -2.545473811291683930e+00
-6.093779710320106763e-02 -2.558330927962780610e+00
-5.987340104741445401e-02 -2.571355505483527981e+00
-5.881013672608446236e-02 -2.584551963759955218e+00
-5.774800173510097334e-02 -2.597924900027180684e+00
-5.668699367800648231e-02 -2.611479098464188908e+00
-5.562711016596334074e-02 -2.625219540469228008e+00
-5.456834881772133772e-02 -2.639151415651034505e+00
-5.351070725958575330e-02 -2.653280133596576995e+00
-5.245418312538572408e-02 -2.667611336482096362e+00
-5.139877405644222019e-02 -2.682150912601026782e+00
-5.034447770153621660e-02 -2.696905010889966370e+00
-4.929129171687750971e-02 -2.711880056542369299e+00
-4.823921376607365891e-02 -2.727082767809204444e+00
-4.718824152009870598e-02 -2.742520174096536145e+00
-4.613837265726197095e-02 -2.758199635482040168e+00
-4.508960486317749317e-02 -2.774128863786093468e+00
-4.404193583073371526e-02 -2.790315945348431192e+00
-4.299536326006273002e-02 -2.806769365678785544e+00
-4.194988485850981164e-02 -2.823498036169616032e+00
-4.090549834060347445e-02 -2.840511323081448047e+00
-3.986220142802573974e-02 -2.857819079036867826e+00
-3.881999184958209032e-02 -2.875431677288316834e+00
-3.777886734117157780e-02 -2.893360049058109063e+00
-3.673882564575751963e-02 -2.911615724287226037e+00
-3.569986451333839739e-02 -2.930210876173276802e+00
-3.466198170091839420e-02 -2.949158369928476464e+00
-3.362517497247814041e-02 -2.968471816246744943e+00
-3.258944209894601429e-02 -2.988165630036450970e+00
-3.155478085816962319e-02 -3.008255095053643746e+00
-3.052118903488698978e-02 -3.028756435161722660e+00
-2.948866442069782851e-02 -3.049686893049878389e+00
-2.845720481403549856e-02 -3.071064817367218591e+00
-2.742680802013903324e-02 -3.092909759375864986e+00
-2.639747185102492635e-02 -3.115242580398849270e+00
-2.536919412545899505e-02 -3.138085571542665875e+00
-2.434197266892889830e-02 -3.161462587416569825e+00
-2.331580531361676645e-02 -3.185399195859382360e+00
-2.229068989837151155e-02 -3.209922846029829024e+00
-2.126662426868131117e-02 -3.235063057631193839e+00
-2.024360627664666124e-02 -3.260851634541418687e+00
-1.922163378095355368e-02 -3.287322906726159122e+00
-1.820070464684639053e-02 -3.314514005050641199e+00
-1.718081674610096379e-02 -3.342465174509632764e+00
-1.616196795699810160e-02 -3.371220132506274947e+00
-1.514415616429738189e-02 -3.400826480185373146e+00
-1.412737925921056514e-02 -3.431336176537291394e+00
-1.311163513937516241e-02 -3.462806087130062771e+00
-1.209692170882857055e-02 -3.495298622025761137e+00
-1.108323687798245909e-02 -3.528882480861150750e+00
-1.007057856359628266e-02 -3.563633527449137528e+00
-9.058944688751926350e-03 -3.599635821895371901e+00
-8.048333182828371762e-03 -3.636982845548215604e+00
-7.038741981476047405e-03 -3.675778963699035895e+00
-6.030169026591299629e-03 -3.716141183650829127e+00
-5.022612266291442973e-03 -3.758201282752168915e+00
-4.016069654889943205e-03 -3.802108403942921377e+00
-3.010539152871263401e-03 -3.848032247748915502e+00
-2.006018726865854435e-03 -3.896167033156770376e+00
-1.002506349625701017e-03 -3.946736460914563427e+00
0.000000000000000000e+00 -3.999999999999997780e+00
0.000000000000000000e+00 -3.999999999999997780e+00
1.733282164646306216e-05 -4.000946796268332939e+00
3.466534287120500753e-05 -4.001894489809431299e+00
5.199756368508384979e-05 -4.002843082325609814e+00
6.932948409806892281e-05 -4.003792575523986486e+00
8.666110412101716285e-05 -4.004742971116593608e+00
1.039924237641188371e-04 -4.005694270820314706e+00
1.213234430375637111e-04 -4.006646476356936049e+00
1.386541619522070612e-04 -4.007599589453206157e+00
1.559845805180155648e-04 -4.008553611840764752e+00
1.733146987458433731e-04 -4.009508545256261769e+00
1.906445166458781105e-04 -4.010464391441290744e+00
2.079740342283068323e-04 -4.011421152142442992e+00
2.253032515039820769e-04 -4.012378829111365341e+00
2.426321684828678521e-04 -4.013337424104693518e+00
2.599607851758155850e-04 -4.014296938884168497e+00
2.772891015930101623e-04 -4.015257375216569891e+00
2.946171177446359831e-04 -4.016218734873772789e+00
3.119448336415428752e-04 -4.017181019632805494e+00
3.292722492936921088e-04 -4.018144231275781131e+00
3.465993647119323734e-04 -4.019108371590017548e+00
3.639261799064460079e-04 -4.020073442367968930e+00
3.812526948874145382e-04 -4.021039445407285307e+00
3.985789096656851900e-04 -4.022006382510867617e+00
4.159048242512164689e-04 -4.022974255486801987e+00
4.332304386548544079e-04 -4.023943066148481407e+00
4.505557528867785815e-04 -4.024912816314532904e+00
4.678807669571679131e-04 -4.025883507808885042e+00
4.852054808768667556e-04 -4.026855142460814996e+00
5.025298946558311207e-04 -4.027827722104891706e+00
5.198540083049042228e-04 -4.028801248581088679e+00
5.371778218342628712e-04 -4.029775723734722703e+00
5.545013352540834961e-04 -4.030751149416511581e+00
5.718245485752074687e-04 -4.031727527482629192e+00
5.891474618075883069e-04 -4.032704859794642438e+00
6.064700749620664062e-04 -4.033683148219632919e+00
6.237923880488160282e-04 -4.034662394630128546e+00
6.411144010780106756e-04 -4.035642600904163935e+00
6.584361140604892259e-04 -4.036623768925339029e+00
6.757575270062024866e-04 -4.037605900582753371e+00
6.930786399259879259e-04 -4.038588997771129563e+00
7.103994528300173117e-04 -4.039573062390743985e+00
7.277199657284614360e-04 -4.040558096347490746e+00
7.450401786321563576e-04 -4.041544101552936752e+00
7.623600915510502819e-04 -4.042531079924261306e+00
7.796797044959780749e-04 -4.043519033384375128e+00
7.969990174771084688e-04 -4.044507963861854627e+00
8.143180305046098704e-04 -4.045497873291006741e+00
8.316367435893156279e-04 -4.046488763611923112e+00
8.489551567411710194e-04 -4.047480636770419693e+00
8.662732699710084172e-04 -4.048473494718158427e+00
8.835910832889937346e-04 -4.049467339412581524e+00
9.009085967052928847e-04 -4.050462172816974515e+00
9.182258102307361801e-04 -4.051457996900525771e+00
9.355427238752665135e-04 -4.052454813638259878e+00
9.528593376497133298e-04 -4.053452625011167321e+00
9.701756515642400488e-04 -4.054451433006134309e+00
9.874916656290096562e-04 -4.055451239616006731e+00
1.004807379854849971e-03 -4.056452046839652326e+00
1.022122794251700958e-03 -4.057453856681895843e+00
1.039437908830389678e-03 -4.058456671153645168e+00
1.056752723601076622e-03 -4.059460492271822041e+00
1.074067238573922283e-03 -4.060465322059432225e+00
1.091381453759751553e-03 -4.061471162545622349e+00
1.108695369168502011e-03 -4.062478015765617734e+00
1.126008984810997465e-03 -4.063485883760848516e+00
1.143322300697396238e-03 -4.064494768578883921e+00
1.160635316837855787e-03 -4.065504672273497988e+00
1.177948033243198618e-03 -4.066515596904731744e+00
1.195260449923359492e-03 -4.067527544538829254e+00
1.212572566889159398e-03 -4.068540517248363741e+00
1.229884384150754057e-03 -4.069554517112175418e+00
1.247195901718298324e-03 -4.070569546215435430e+00
1.264507119602611670e-03 -4.071585606649708033e+00
1.281818037813626469e-03 -4.072602700512889307e+00
1.299128656362161108e-03 -4.073620829909333274e+00
1.316438975258146663e-03 -4.074639996949778187e+00
1.333748994512400435e-03 -4.075660203751473531e+00
1.351058714135074459e-03 -4.076681452438115194e+00
1.368368134136319471e-03 -4.077703745139912961e+00
1.385677254526951688e-03 -4.078727083993658020e+00
1.402986075316899148e-03 -4.079751471142651020e+00
1.420294596516976770e-03 -4.080776908736844177e+00
1.437602818137333552e-03 -4.081803398932765781e+00
1.454910740188118060e-03 -4.082830943893594799e+00
1.472218362680143260e-03 -4.083859545789224832e+00
1.489525685623334806e-03 -4.084889206796199268e+00
1.506832709028504795e-03 -4.085919929097843628e+00
1.524139432905799625e-03 -4.086951714884202502e+00
1.541445857265365043e-03 -4.087984566352107052e+00
1.558751982118011413e-03 -4.089018485705240735e+00
1.576057807473661785e-03 -4.090053475154078910e+00
1.593363333343125439e-03 -4.091089536916017622e+00
1.610668559736546171e-03 -4.092126673215314092e+00
1.627973486664066908e-03 -4.093164886283153336e+00
1.645278114136495412e-03 -4.094204178357716550e+00
1.662582442163752132e-03 -4.095244551684115386e+00
1.679886470756643529e-03 -4.096286008514533172e+00
1.697190199925310578e-03 -4.097328551108153860e+00
1.714493629679893823e-03 -4.098372181731236630e+00
1.731796760031198206e-03 -4.099416902657182504e+00
1.749099590989141358e-03 -4.100462716166473065e+00
1.766402122564527137e-03 -4.101509624546802790e+00
1.783704354767493916e-03 -4.102557630093023100e+00
1.801006287608179421e-03 -4.103606735107202752e+00
1.818307921097385774e-03 -4.104656941898708666e+00
1.835609255245028437e-03 -4.105708252784134871e+00
1.852910290061908233e-03 -4.106760670087442833e+00
1.870211025558160718e-03 -4.107814196139901064e+00
1.887511461743921230e-03 -4.108868833280151733e+00
1.904811598629989073e-03 -4.109924583854285274e+00
1.922111436226276891e-03 -4.110981450215776434e+00
1.939410974543582904e-03 -4.112039434725625497e+00
1.956710213592039848e-03 -4.113098539752291671e+00
1.974009153381780894e-03 -4.114158767671767691e+00
1.991307793923602094e-03 -4.115220120867654430e+00
2.008606135227413488e-03 -4.116282601731092505e+00
2.025904177304011129e-03 -4.117346212660910609e+00
2.043201920163524501e-03 -4.118410956063555339e+00
2.060499363816083954e-03 -4.119476834353171135e+00
2.077796508272483807e-03 -4.120543849951669557e+00
2.095093353542630196e-03 -4.121612005288668890e+00
2.112389899637317006e-03 -4.122681302801635361e+00
2.129686146566671552e-03 -4.123751744935823638e+00
2.146982094340820716e-03 -4.124823334144346099e+00
2.164277742970556213e-03 -4.125896072888254551e+00
2.181573092465782012e-03 -4.126969963636472727e+00
2.198868142837288962e-03 -4.128045008865940169e+00
2.216162894095201775e-03 -4.129121211061557162e+00
2.233457346249644732e-03 -4.130198572716249572e+00
2.250751499311406511e-03 -4.131277096331054999e+00
2.268045353290388914e-03 -4.132356784415054385e+00
2.285338908197379754e-03 -4.133437639485521231e+00
2.302632164042501140e-03 -4.134519664067858535e+00
2.319925120835874752e-03 -4.135602860695675176e+00
2.337217778588286232e-03 -4.136687231910864959e+00
2.354510137309635213e-03 -4.137772780263541783e+00
2.371802197010706471e-03 -4.138859508312191515e+00
2.389093957701619517e-03 -4.139947418623608044e+00
2.406385419392493424e-03 -4.141036513772970551e+00
2.423676582094111669e-03 -4.142126796343923445e+00
2.440967445816370415e-03 -4.143218268928516856e+00
2.458258010570051402e-03 -4.144310934127350521e+00
2.475548276365272405e-03 -4.145404794549519600e+00
2.492838243212149463e-03 -4.146499852812688403e+00
2.510127911121463017e-03 -4.147596111543172093e+00
2.527417280103107060e-03 -4.148693573375878074e+00
2.544706350167861165e-03 -4.149792240954453426e+00
2.561995121325838769e-03 -4.150892116931227172e+00
2.579283593587154613e-03 -4.151993203967288437e+00
2.596571766962586097e-03 -4.153095504732568166e+00
2.613859641462024617e-03 -4.154199021905782274e+00
2.631147217096246275e-03 -4.155303758174579087e+00
2.648434493875363206e-03 -4.156409716235481611e+00
2.665721471809486681e-03 -4.157516898793970128e+00
2.683008150909391501e-03 -4.158625308564563916e+00
2.700294531184966023e-03 -4.159734948270761734e+00
2.717580612646984181e-03 -4.160845820645196369e+00
2.734866395305555510e-03 -4.161957928429572462e+00
2.752151879170787810e-03 -4.163071274374754438e+00
2.769437064253453713e-03 -4.164185861240847331e+00
2.786721950563439409e-03 -4.165301691797137273e+00
2.804006538111515796e-03 -4.166418768822249596e+00
2.821290826907789373e-03 -4.167537095104088429e+00
2.838574816962365771e-03 -4.168656673439920191e+00
2.855858508286014587e-03 -4.169777506636463293e+00
2.873141900888618976e-03 -4.170899597509823309e+00
2.890424994780948099e-03 -4.172022948885657279e+00
2.907707789973104986e-03 -4.173147563599109766e+00
2.924990286475192668e-03 -4.174273444494902563e+00
2.942272484297979007e-03 -4.175400594427419065e+00
2.959554383451343685e-03 -4.176529016260650096e+00
2.976835983946052398e-03 -4.177658712868347557e+00
2.994117285792206873e-03 -4.178789687133972031e+00
3.011398288999907538e-03 -4.179921941950778930e+00
3.028678993579918353e-03 -4.181055480221904652e+00
3.045959399542116832e-03 -4.182190304860313290e+00
3.063239506897266935e-03 -4.183326418788952061e+00
3.080519315655466488e-03 -4.184463824940702459e+00
3.097798825826813315e-03 -4.185602526258461964e+00
3.115078037422069207e-03 -4.186742525695236417e+00
3.132356950451109078e-03 -4.187883826214086724e+00
3.149635564924693851e-03 -4.189026430788286959e+00
3.166913880852918750e-03 -4.190170342401270176e+00
3.184191898245879431e-03 -4.191315564046722564e+00
3.201469617114334216e-03 -4.192462098728667819e+00
3.218747037468155849e-03 -4.193609949461417408e+00
3.236024159318102219e-03 -4.194759119269733105e+00
3.253300982674266380e-03 -4.195909611188772814e+00
3.270577507546740519e-03 -4.197061428264181160e+00
3.287853733946281224e-03 -4.198214573552184525e+00
3.305129661882757770e-03 -4.199369050119535096e+00
3.322405291366925875e-03 -4.200524861043676950e+00
3.339680622408875994e-03 -4.201682009412692764e+00
3.356955655018697277e-03 -4.202840498325399743e+00
3.374230389207143709e-03 -4.204000330891441095e+00
3.391504824984082397e-03 -4.205161510231231858e+00
3.408778962360265591e-03 -4.206324039476129428e+00
3.426052801345781142e-03 -4.207487921768382932e+00
3.443326341950716466e-03 -4.208653160261222936e+00
3.460599584185821646e-03 -4.209819758118960920e+00
3.477872528060962053e-03 -4.210987718516936873e+00
3.495145173586886901e-03 -4.212157044641688941e+00
3.512417520773681873e-03 -4.213327739690902796e+00
3.529689569631430483e-03 -4.214499806873506671e+00
3.546961320170881511e-03 -4.215673249409769952e+00
3.564232772401896426e-03 -4.216848070531253434e+00
3.581503926335222708e-03 -4.218024273480979858e+00
3.598774781980942569e-03 -4.219201861513383278e+00
3.616045339349138223e-03 -4.220380837894408543e+00
3.633315598450554112e-03 -4.221561205901612546e+00
3.650585559295050405e-03 -4.222742968824109155e+00
3.667855221893371546e-03 -4.223926129962748632e+00
3.685124586255596277e-03 -4.225110692630066112e+00
3.702393652391804645e-03 -4.226296660150381967e+00
3.719662420312738922e-03 -4.227484035859903955e+00
3.736930890028256243e-03 -4.228672823106677470e+00
3.754199061549097580e-03 -4.229863025250763187e+00
3.771466934885119200e-03 -4.231054645664172220e+00
3.788734510047061209e-03 -4.232247687731046426e+00
3.806001787044999748e-03 -4.233442154847606886e+00
3.823268765889010958e-03 -4.234638050422260491e+00
3.840535446589832345e-03 -4.235835377875703855e+00
3.857801829157318438e-03 -4.237034140640871804e+00
3.875067913602205875e-03 -4.238234342163123891e+00
3.892333699934568628e-03 -4.239435985900191106e+00
3.909599188164479371e-03 -4.240639075322286899e+00
3.926864378302674305e-03 -4.241843613912209321e+00
3.944129270359004492e-03 -4.243049605165294835e+00
3.961393864344203534e-03 -4.244257052589604839e+00
3.978658160268343236e-03 -4.245465959705876813e+00
3.995922158141493666e-03 -4.246676330047630898e+00
4.013185857974387559e-03 -4.247888167161280926e+00
4.030449259776874675e-03 -4.249101474606088225e+00
4.047712363559685146e-03 -4.250316255954344591e+00
4.064975169332887307e-03 -4.251532514791334094e+00
4.082237677106550361e-03 -4.252750254715433442e+00
4.099499886891404439e-03 -4.253969479338231885e+00
4.116761798697293230e-03 -4.255190192284481476e+00
4.134023412534948601e-03 -4.256412397192285368e+00
4.151284728414434549e-03 -4.257636097713057843e+00
4.168545746345815942e-03 -4.258861297511634447e+00
4.185806466339821175e-03 -4.260088000266382124e+00
4.203066888406293937e-03 -4.261316209669161026e+00
4.220327012555959156e-03 -4.262545929425513691e+00
4.237586838798880831e-03 -4.263777163254621527e+00
4.254846367145121225e-03 -4.265009914889421161e+00
4.272105597605405265e-03 -4.266244188076719013e+00
4.289364530189573171e-03 -4.267479986577149553e+00
4.306623164908349004e-03 -4.268717314165368037e+00
4.323881501771793291e-03 -4.269956174630013201e+00
4.341139540789965695e-03 -4.271196571773821837e+00
4.358397281973587674e-03 -4.272438509413745145e+00
4.375654725332498579e-03 -4.273681991380910539e+00
4.392911870877418135e-03 -4.274927021520819714e+00
4.410168718618405134e-03 -4.276173603693306013e+00
4.427425268565514903e-03 -4.277421741772656105e+00
4.444681520729469766e-03 -4.278671439647730779e+00
4.461937475120102137e-03 -4.279922701221924086e+00
4.479193131748132606e-03 -4.281175530413364072e+00
4.496448490623614763e-03 -4.282429931154876357e+00
4.513703551756603934e-03 -4.283685907394105818e+00
4.530958315157817239e-03 -4.284943463093637384e+00
4.548212780837085356e-03 -4.286202602230959613e+00
4.565466948805126275e-03 -4.287463328798671647e+00
4.582720819071991851e-03 -4.288725646804441460e+00
4.599974391647733071e-03 -4.289989560271133762e+00
4.617227666543064456e-03 -4.291255073236935225e+00
4.634480643767816682e-03 -4.292522189755318074e+00
4.651733323332701668e-03 -4.293790913895247030e+00
4.668985705247770401e-03 -4.295061249741146447e+00
4.686237789523070400e-03 -4.296333201393024659e+00
4.703489576169315317e-03 -4.297606772966604538e+00
4.720741065196330626e-03 -4.298881968593288860e+00
4.737992256614827376e-03 -4.300158792420370801e+00
4.755243150434853086e-03 -4.301437248611001074e+00
4.772493746666453540e-03 -4.302717341344317603e+00
4.789744045320338053e-03 -4.303999074815576975e+00
4.806994046406331232e-03 -4.305282453236123352e+00
4.824243749935140657e-03 -4.306567480833601635e+00
4.841493155916811245e-03 -4.307854161851925490e+00
4.858742264361386176e-03 -4.309142500551411459e+00
4.875991075279571298e-03 -4.310432501208913969e+00
4.893239588681190348e-03 -4.311724168117792466e+00
4.910487804576946572e-03 -4.313017505588132572e+00
4.927735722976882282e-03 -4.314312517946714998e+00
4.944983343891039794e-03 -4.315609209537149660e+00
4.962230667330121484e-03 -4.316907584720018676e+00
4.979477693303946753e-03 -4.318207647872842614e+00
4.996724421823217979e-03 -4.319509403390303426e+00
5.013970852897974874e-03 -4.320812855684219578e+00
5.031216986538255415e-03 -4.322118009183682830e+00
5.048462822754761110e-03 -4.323424868335200344e+00
5.065708361557307894e-03 -4.324733437602668040e+00
5.082953602956595540e-03 -4.326043721467594416e+00
5.100198546962661159e-03 -4.327355724429078343e+00
5.117443193585540992e-03 -4.328669451003949398e+00
5.134687542835932213e-03 -4.329984905726913524e+00
5.151931594723649019e-03 -4.331302093150529053e+00
5.169175349259389450e-03 -4.332621017845433187e+00
5.186418806453186280e-03 -4.333941684400324235e+00
5.203661966315073148e-03 -4.335264097422101059e+00
5.220904828855745493e-03 -4.336588261536017619e+00
5.238147394085015777e-03 -4.337914181385658097e+00
5.255389662013576837e-03 -4.339241861633166941e+00
5.272631632651459711e-03 -4.340571306959234654e+00
5.289873306008697172e-03 -4.341902522063245229e+00
5.307114682095980321e-03 -4.343235511663424475e+00
5.324355760923118151e-03 -4.344570280496823145e+00
5.341596542500803499e-03 -4.345906833319556739e+00
5.358837026839063065e-03 -4.347245174906783305e+00
5.376077213947926155e-03 -4.348585310052858866e+00
5.393317103838083000e-03 -4.349927243571493740e+00
5.410556696519339126e-03 -4.351270980295732116e+00
5.427795992002383899e-03 -4.352616525078198961e+00
5.445034990297243152e-03 -4.353963882791079598e+00
5.462273691413942721e-03 -4.355313058326282238e+00
5.479512095363169369e-03 -4.356664056595592527e+00
5.496750202154726886e-03 -4.358016882530660219e+00
5.513988011799302036e-03 -4.359371541083248758e+00
5.531225524306918051e-03 -4.360728037225218401e+00
5.548462739687597296e-03 -4.362086375948692307e+00
5.565699657952023933e-03 -4.363446562266213746e+00
5.582936279110000885e-03 -4.364808601210739880e+00
5.600172603172209711e-03 -4.366172497835890454e+00
5.617408630148672775e-03 -4.367538257215939801e+00
5.634644360049408975e-03 -4.368905884445981158e+00
5.651879792885100735e-03 -4.370275384642090977e+00
5.669114928665547511e-03 -4.371646762941327147e+00
5.686349767401428258e-03 -4.373020024501980352e+00
5.703584309102762741e-03 -4.374395174503567851e+00
5.720818553779567252e-03 -4.375772218147004899e+00
5.738052501442522484e-03 -4.377151160654774387e+00
5.755286152101422685e-03 -4.378532007270925064e+00
5.772519505766947681e-03 -4.379914763261327337e+00
5.789752562449111163e-03 -4.381299433913674157e+00
5.806985322157930292e-03 -4.382686024537654212e+00
5.824217784904079688e-03 -4.384074540465126901e+00
5.841449950697352733e-03 -4.385464987050123220e+00
5.858681819548426650e-03 -4.386857369669105999e+00
5.875913391467312528e-03 -4.388251693720978786e+00
5.893144666464023192e-03 -4.389647964627256371e+00
5.910375644549233261e-03 -4.391046187832251313e+00
5.927606325732732648e-03 -4.392446368803073042e+00
5.944836710025194239e-03 -4.393848513029897873e+00
5.962066797436628256e-03 -4.395252626025976994e+00
5.979296587977044053e-03 -4.396658713327817658e+00
5.996526081657113649e-03 -4.398066780495367034e+00
6.013755278486624355e-03 -4.399476833112021090e+00
6.030984178476247320e-03 -4.400888876784899040e+00
6.048212781635989299e-03 -4.402302917144852223e+00
6.065441087975857043e-03 -4.403718959846654180e+00
6.082669097506520836e-03 -4.405137010569186273e+00
6.099896810237763652e-03 -4.406557075015451908e+00
6.117124226180254039e-03 -4.407979158912858964e+00
6.134351345343997883e-03 -4.409403268013226018e+00
6.151578167738998466e-03 -4.410829408092985737e+00
6.168804693375922604e-03 -4.412257584953370504e+00
6.186030922264551535e-03 -4.413687804420432848e+00
6.203256854415552073e-03 -4.415120072345331437e+00
6.220482489838703721e-03 -4.416554394604329303e+00
6.237707828544672428e-03 -4.417990777099083388e+00
6.254932870543458007e-03 -4.419429225756664970e+00
6.272157615845062005e-03 -4.420869746529757727e+00
6.289382064460146034e-03 -4.422312345396864686e+00
6.306606216398489596e-03 -4.423757028362324206e+00
6.323830071670753436e-03 -4.425203801456610186e+00
6.341053630286936499e-03 -4.426652670736354267e+00
6.358276892257036864e-03 -4.428103642284549224e+00
6.375499857591713539e-03 -4.429556722210763020e+00
6.392722526300744293e-03 -4.431011916651161897e+00
6.409944898394785533e-03 -4.432469231768810580e+00
6.427166973883835337e-03 -4.433928673753705141e+00
6.444388752777888314e-03 -4.435390248822979054e+00
6.461610235087600872e-03 -4.436853963221127017e+00
6.478831420822748176e-03 -4.438319823220025384e+00
6.496052309993984031e-03 -4.439787835119249237e+00
6.513272902611303913e-03 -4.441258005246101703e+00
6.530493198684698963e-03 -4.442730339955832441e+00
6.547713198224824720e-03 -4.444204845631861467e+00
6.564932901241452012e-03 -4.445681528685811124e+00
6.582152307745232911e-03 -4.447160395557826718e+00
6.599371417746159423e-03 -4.448641452716609379e+00
6.616590231254221820e-03 -4.450124706659646101e+00
6.633808748280071305e-03 -4.451610163913435336e+00
6.651026968833476105e-03 -4.453097831033526965e+00
6.668244892925086556e-03 -4.454587714604848259e+00
6.685462520564892062e-03 -4.456079821241747396e+00
6.702679851762879427e-03 -4.457574157588221730e+00
6.719896886529697251e-03 -4.459070730318157594e+00
6.737113624875112027e-03 -4.460569546135372931e+00
6.754330066809770619e-03 -4.462070611773950368e+00
6.771546212343659832e-03 -4.463573933998286947e+00
6.788762061486763866e-03 -4.465079519603332159e+00
6.805977614249729586e-03 -4.466587375414830419e+00
6.823192870642320017e-03 -4.468097508289372577e+00
6.840407830675180288e-03 -4.469609925114736981e+00
6.857622494358292867e-03 -4.471124632809941879e+00
6.874836861701640219e-03 -4.472641638325495883e+00
6.892050932715867474e-03 -4.474160948643643998e+00
6.909264707410733321e-03 -4.475682570778428016e+00
6.926478185796881154e-03 -4.477206511776033793e+00
6.943691367884290838e-03 -4.478732778714851648e+00
6.960904253682943105e-03 -4.480261378705732156e+00
6.978116843203477013e-03 -4.481792318892244609e+00
6.995329136455652984e-03 -4.483325606450736522e+00
7.012541133450110077e-03 -4.484861248590697791e+00
7.029752834196824687e-03 -4.486399252554821970e+00
7.046964238705774944e-03 -4.487939625619274508e+00
7.064175346987599906e-03 -4.489482375093952982e+00
7.081386159052053923e-03 -4.491027508322561701e+00
7.098596674909774321e-03 -4.492575032682978531e+00
7.115806894570735758e-03 -4.494124955587325942e+00
7.133016818044913762e-03 -4.495677284482245462e+00
7.150226445342943923e-03 -4.497232026849170339e+00
7.167435776474578857e-03 -4.498789190204403710e+00
7.184644811450452417e-03 -4.500348782099497846e+00
7.201853550280537530e-03 -4.501910810121328765e+00
7.219061992974806254e-03 -4.503475281892382220e+00
7.236270139543891575e-03 -4.505042205071037920e+00
7.253477989997543507e-03 -4.506611587351649462e+00
7.270685544346393303e-03 -4.508183436464933358e+00
7.287892802600412154e-03 -4.509757760178060515e+00
7.305099764769568647e-03 -4.511334566294942228e+00
7.322306430864493169e-03 -4.512913862656523278e+00
7.339512800894933131e-03 -4.514495657140878748e+00
7.356718874871518050e-03 -4.516079957663606592e+00
7.373924652804215649e-03 -4.517666772177925338e+00
7.391130134702991045e-03 -4.519256108674975181e+00
7.408335320578473757e-03 -4.520847975184119960e+00
7.425540210440406859e-03 -4.522442379773049304e+00
7.442744804299418135e-03 -4.524039330548182747e+00
7.459949102165472704e-03 -4.525638835654779868e+00
7.477153104048533949e-03 -4.527240903277246709e+00
7.494356809959226186e-03 -4.528845541639451078e+00
7.511560219907292488e-03 -4.530452759004829133e+00
7.528763333903357169e-03 -4.532062563676809930e+00
7.545966151957381012e-03 -4.533674963998924667e+00
7.563168674079327400e-03 -4.535289968355126433e+00
7.580370900279817178e-03 -4.536907585170121493e+00
7.597572830568589952e-03 -4.538527822909479426e+00
7.614774464956268300e-03 -4.540150690080070106e+00
7.631975803452810403e-03 -4.541776195230184499e+00
7.649176846068175308e-03 -4.543404346949867723e+00
7.666377592812982991e-03 -4.545035153871252120e+00
7.683578043696971324e-03 -4.546668624668689596e+00
7.700778198730757682e-03 -4.548304768059192149e+00
7.717978057924299376e-03 -4.549943592802565995e+00
7.735177621287552853e-03 -4.551585107701755284e+00
7.752376888831134620e-03 -4.553229321603188495e+00
7.769575860564779946e-03 -4.554876243396920543e+00
7.786774536499103602e-03 -4.556525882017083973e+00
7.803972916644061168e-03 -4.558178246442035508e+00
7.821171001009605619e-03 -4.559833345694714879e+00
7.838368789606350862e-03 -4.561491188842999200e+00
7.855566282444031295e-03 -4.563151784999853966e+00
7.872763479533256489e-03 -4.564815143323805557e+00
7.889960380883980287e-03 -4.566481273019095788e+00
7.907156986506153062e-03 -4.568150183336046055e+00
7.924353296410386119e-03 -4.569821883571435706e+00
7.941549310606411255e-03 -4.571496383068661018e+00
7.958745029104836305e-03 -4.573173691218218373e+00
7.975940451915609908e-03 -4.574853817457872118e+00
7.993135579048684172e-03 -4.576536771273034709e+00
8.010330410514663463e-03 -4.578222562197157508e+00
8.027524946323279578e-03 -4.579911199811898648e+00
8.044719186485135148e-03 -4.581602693747626631e+00
8.061913131010180547e-03 -4.583297053683595301e+00
8.079106779908360944e-03 -4.584994289348343521e+00
8.096300133190280704e-03 -4.586694410520094856e+00
8.113493190865666421e-03 -4.588397427026942310e+00
8.130685952945122461e-03 -4.590103348747364365e+00
8.147878419438592257e-03 -4.591812185610415042e+00
8.165070590356019245e-03 -4.593523947596139578e+00
8.182262465708007790e-03 -4.595238644735984757e+00
8.199454045504277547e-03 -4.596956287113001416e+00
8.216645329755432881e-03 -4.598676884862377356e+00
8.233836318471415491e-03 -4.600400448171636292e+00
8.251027011662165345e-03 -4.602126987281071280e+00
8.268217409338281601e-03 -4.603856512484176378e+00
8.285407511509487385e-03 -4.605589034127855363e+00
8.302597318186378389e-03 -4.607324562612973295e+00
8.319786829378896312e-03 -4.609063108394576780e+00
8.336976045096977650e-03 -4.610804681982335396e+00
8.354164965351219829e-03 -4.612549293940994666e+00
8.371353590151342505e-03 -4.614296954890598101e+00
8.388541919507939634e-03 -4.616047675507059189e+00
8.405729953430951182e-03 -4.617801466522394094e+00
8.422917691930308440e-03 -4.619558338725181734e+00
8.440105135016608834e-03 -4.621318302961031854e+00
8.457292282699565081e-03 -4.623081370132830159e+00
8.474479134989774606e-03 -4.624847551201320073e+00
8.491665691897168702e-03 -4.626616857185356757e+00
8.508851953431680396e-03 -4.628389299162387616e+00
8.526037919603903642e-03 -4.630164888268931911e+00
8.543223590423549424e-03 -4.631943635700848994e+00
8.560408965901208228e-03 -4.633725552713936047e+00
8.577594046046813081e-03 -4.635510650624203421e+00
8.594778830870293540e-03 -4.637298940808367576e+00
8.611963320382240092e-03 -4.639090434704359112e+00
8.629147514592360249e-03 -4.640885143811599889e+00
8.646331413511244499e-03 -4.642683079691629189e+00
8.663515017148600353e-03 -4.644484253968368392e+00
8.680698325515016564e-03 -4.646288678328752475e+00
8.697881338620419220e-03 -4.648096364523028434e+00
8.715064056474736143e-03 -4.649907324365279315e+00
8.732246479088554350e-03 -4.651721569733959782e+00
8.749428606471576150e-03 -4.653539112572199876e+00
8.766610438634392030e-03 -4.655359964888463153e+00
8.783791975586921139e-03 -4.657184138756858438e+00
8.800973217339091298e-03 -4.659011646317694044e+00
8.818154163901484321e-03 -4.660842499778027559e+00
8.835334815283804252e-03 -4.662676711411993580e+00
8.852515171496634638e-03 -4.664514293561487612e+00
8.869695232549894628e-03 -4.666355258636494696e+00
8.886874998453508576e-03 -4.668199619115666721e+00
8.904054469218056558e-03 -4.670047387546899742e+00
8.921233644853239150e-03 -4.671898576547679482e+00
8.938412525369634695e-03 -4.673753198805790987e+00
8.955591110777165811e-03 -4.675611267079668565e+00
8.972769401085748178e-03 -4.677472794199001527e+00
8.989947396305961874e-03 -4.679337793065330153e+00
9.007125096447505738e-03 -4.681206276652417841e+00
9.024302501520954645e-03 -4.683078258006985628e+00
9.041479611536227742e-03 -4.684953750249088777e+00
9.058656426503240711e-03 -4.686832766572740283e+00
9.075832946432568424e-03 -4.688715320246541474e+00
9.093009171333907986e-03 -4.690601424614076365e+00
9.110185101217830803e-03 -4.692491093094667498e+00
9.127360736094254287e-03 -4.694384339183786281e+00
9.144536075973092384e-03 -4.696281176453698691e+00
9.161711120864916499e-03 -4.698181618554123418e+00
9.178885870779418532e-03 -4.700085679212651968e+00
9.196060325727173357e-03 -4.701993372235538260e+00
9.213234485718089714e-03 -4.703904711508127612e+00
9.230408350762081549e-03 -4.705819710995535310e+00
9.247581920869716796e-03 -4.707738384743335835e+00
9.264755196050687355e-03 -4.709660746878007842e+00
9.281928176315561163e-03 -4.711586811607752168e+00
9.299100861674250429e-03 -4.713516593222952800e+00
9.316273252136658689e-03 -4.715450106096885641e+00
9.333445347713359083e-03 -4.717387364686435269e+00
9.350617148414034838e-03 -4.719328383532571003e+00
9.367788654249255623e-03 -4.721273177261197773e+00
9.384959865228926709e-03 -4.723221760583647288e+00
9.402130781362953368e-03 -4.725174148297415222e+00
9.419301402661903536e-03 -4.727130355286916163e+00
9.436471729135458703e-03 -4.729090396523984552e+00
9.453641760794185070e-03 -4.731054287068765518e+00
9.470811497647986174e-03 -4.733022042070232693e+00
9.487980939706765551e-03 -4.734993676766964477e+00
9.505150086981084198e-03 -4.736969206487928297e+00
9.522318939480627076e-03 -4.738948646653018848e+00
9.539487497215955181e-03 -4.740932012773980020e+00
9.556655760196966845e-03 -4.742919320454962673e+00
9.573823728433567340e-03 -4.744910585393331992e+00
9.590991401936312458e-03 -4.746905823380489053e+00
9.608158780714885425e-03 -4.748905050302446362e+00
9.625325864779842033e-03 -4.750908282140788863e+00
9.642492654141084085e-03 -4.752915534973259248e+00
9.659659148808508178e-03 -4.754926824974615052e+00
9.676825348792670103e-03 -4.756942168417481298e+00
9.693991254103249619e-03 -4.758961581672965124e+00
9.711156864750802517e-03 -4.760985081211656755e+00
9.728322180745223660e-03 -4.763012683604258335e+00
9.745487202096409646e-03 -4.765044405522469440e+00
9.762651928814914531e-03 -4.767080263739895685e+00
9.779816360910414605e-03 -4.769120275132690878e+00
9.796980498393460454e-03 -4.771164456680607735e+00
9.814144341273948677e-03 -4.773212825467664011e+00
9.831307889561770666e-03 -4.775265398683074203e+00
9.848471143267478745e-03 -4.777322193622198121e+00
9.865634102400745731e-03 -4.779383227687226565e+00
9.882796766972120478e-03 -4.781448518388280888e+00
9.899959136991496114e-03 -4.783518083344116434e+00
9.917121212468762298e-03 -4.785591940283104861e+00
9.934282993414467883e-03 -4.787670107044225354e+00
9.951444479838282217e-03 -4.789752601577800029e+00
9.968605671750755889e-03 -4.791839441946636136e+00
9.985766569161775089e-03 -4.793930646326779232e+00
1.000292717208122774e-02 -4.796026233008543471e+00
1.002008748051966269e-02 -4.798126220397552544e+00
1.003724749448674410e-02 -4.800230627015521279e+00
1.005440721399301907e-02 -4.802339471501451129e+00
1.007156663904837206e-02 -4.804452772612431311e+00
1.008872576966269100e-02 -4.806570549224720601e+00
1.010588460584651779e-02 -4.808692820334842466e+00
1.012304314760951833e-02 -4.810819605060414617e+00
1.014020139496223452e-02 -4.812950922641404006e+00
1.015735934791454909e-02 -4.815086792440974151e+00
1.017451700647634648e-02 -4.817227233946629106e+00
1.019167437065816688e-02 -4.819372266771356550e+00
1.020883144046967270e-02 -4.821521910654519516e+00
1.022598821592140411e-02 -4.823676185463161126e+00
1.024314469702324037e-02 -4.825835111192920301e+00
1.026030088378506420e-02 -4.827998707969218373e+00
1.027745677621741231e-02 -4.830166996048476769e+00
1.029461237432994537e-02 -4.832339995819055822e+00
1.031176767813320183e-02 -4.834517727802629672e+00
1.032892268763705747e-02 -4.836700212655152598e+00
1.034607740285138980e-02 -4.838887471168120236e+00
1.036323182378673727e-02 -4.841079524269839673e+00
1.038038595045275535e-02 -4.843276393026434867e+00
1.039753978285997901e-02 -4.845478098643288156e+00
1.041469332101828404e-02 -4.847684662466071437e+00
1.043184656493754449e-02 -4.849896105982069550e+00
1.044899951462829532e-02 -4.852112450821522316e+00
1.046615217010019028e-02 -4.854333718758695682e+00
1.048330453136376086e-02 -4.856559931713392508e+00
1.050045659842888113e-02 -4.858791111752052139e+00
1.051760837130542338e-02 -4.861027281089145724e+00
1.053475985000391739e-02 -4.863268462088591093e+00
1.055191103453401689e-02 -4.865514677264893173e+00
1.056906192490624820e-02 -4.867765949284731164e+00
1.058621252113048535e-02 -4.870022300968131823e+00
1.060336282321659718e-02 -4.872283755289939400e+00
1.062051283117511000e-02 -4.874550335381308663e+00
1.063766254501567581e-02 -4.876822064530921708e+00
1.065481196474881917e-02 -4.879098966186655950e+00
1.067196109038440893e-02 -4.881381063956831134e+00
1.068910992193231393e-02 -4.883668381611767195e+00
1.070625845940305701e-02 -4.885960943085358998e+00
1.072340670280628495e-02 -4.888258772476367753e+00
1.074055465215252407e-02 -4.890561894050183156e+00
1.075770230745163973e-02 -4.892870332240151221e+00
1.077484966871349384e-02 -4.895184111649219183e+00
1.079199673594861096e-02 -4.897503257051593728e+00
1.080914350916663616e-02 -4.899827793394132769e+00
1.082628998837809053e-02 -4.902157745798184862e+00
1.084343617359283772e-02 -4.904493139561016513e+00
1.086058206482073615e-02 -4.906834000157545894e+00
1.087772766207231040e-02 -4.909180353242100558e+00
1.089487296535720032e-02 -4.911532224649894474e+00
1.091201797468592354e-02 -4.913889640398977576e+00
1.092916269006834196e-02 -4.916252626691747452e+00
1.094630711151431575e-02 -4.918621209916791415e+00
1.096345123903436081e-02 -4.920995416650743692e+00
1.098059507263811699e-02 -4.923375273659863716e+00
1.099773861233610019e-02 -4.925760807902086036e+00
1.101488185813816884e-02 -4.928152046528645691e+00
1.103202481005417963e-02 -4.930549016886017100e+00
1.104916746809464848e-02 -4.932951746517888481e+00
1.106630983226921001e-02 -4.935360263166840511e+00
1.108345190258837841e-02 -4.937774594776519699e+00
1.110059367906200863e-02 -4.940194769493363225e+00
1.111773516169995563e-02 -4.942620815668664846e+00
1.113487635051273357e-02 -4.945052761860655899e+00
1.115201724550997191e-02 -4.947490636836307409e+00
1.116915784670218653e-02 -4.949934469573624263e+00
1.118629815409900689e-02 -4.952384289263454420e+00
1.120343816771094542e-02 -4.954840125311839927e+00
1.122057788754785186e-02 -4.957302007341906958e+00
1.123771731361957946e-02 -4.959769965196111130e+00
1.125485644593663369e-02 -4.962244028938498808e+00
1.127199528450864748e-02 -4.964724228856683297e+00
1.128913382934612630e-02 -4.967210595464325529e+00
1.130627208045891993e-02 -4.969703159503162659e+00
1.132341003785687812e-02 -4.972201951945382170e+00
1.134054770155050462e-02 -4.974707003996030608e+00
1.135768507154942715e-02 -4.977218347095125672e+00
1.137482214786415292e-02 -4.979736012920279009e+00
1.139195893050452650e-02 -4.982260033388874021e+00
1.140909541948039244e-02 -4.984790440660583855e+00
1.142623161480225795e-02 -4.987327267139930242e+00
1.144336751647974382e-02 -4.989870545478546582e+00
1.146050312452335553e-02 -4.992420308577958821e+00
1.147763843894293589e-02 -4.994976589591913374e+00
1.149477345974832601e-02 -4.997539421929055869e+00
1.151190818695002963e-02 -5.000108839255657855e+00
1.152904262055766925e-02 -5.002684875498032646e+00
1.154617676058174169e-02 -5.005267564845491179e+00
1.156331060703209151e-02 -5.007856941752831581e+00
1.158044415991855633e-02 -5.010453040943197323e+00
1.159757741925163642e-02 -5.013055897410970019e+00
1.161471038504095082e-02 -5.015665546424367349e+00
1.163184305729699809e-02 -5.018282023528577440e+00
1.164897543602961411e-02 -5.020905364548427841e+00
1.166610752124863822e-02 -5.023535605591432862e+00
1.168323931296456723e-02 -5.026172783050872006e+00
1.170037081118701673e-02 -5.028816933608579731e+00
1.171750201592648179e-02 -5.031468094238274347e+00
1.173463292719279828e-02 -5.034126302208423276e+00
1.175176354499580383e-02 -5.036791595085490236e+00
1.176889386934598832e-02 -5.039464010737219724e+00
1.178602390025296730e-02 -5.042143587335630173e+00
1.180315363772723412e-02 -5.044830363360556014e+00
1.182028308177861947e-02 -5.047524377602724321e+00
1.183741223241695922e-02 -5.050225669167217823e+00
1.185454108965274325e-02 -5.052934277476986757e+00
1.187166965349558193e-02 -5.055650242276054307e+00
1.188879792395596685e-02 -5.058373603633296689e+00
1.190592590104372697e-02 -5.061104401945747178e+00
1.192305358476869470e-02 -5.063842677942292703e+00
1.194018097514135471e-02 -5.066588472687426403e+00
1.195730807217131909e-02 -5.069341827584695537e+00
1.197443487586907426e-02 -5.072102784380732032e+00
1.199156138624444916e-02 -5.074871385168798987e+00
1.200868760330726925e-02 -5.077647672392749278e+00
1.202581352706802095e-02 -5.080431688851038352e+00
1.204293915753631115e-02 -5.083223477700431481e+00
1.206006449472262626e-02 -5.086023082460301659e+00
1.207718953863678828e-02 -5.088830547016454098e+00
1.209431428928862441e-02 -5.091645915625359287e+00
1.211143874668861760e-02 -5.094469232918445556e+00
1.212856291084637127e-02 -5.097300543906094106e+00
1.214568678177236662e-02 -5.100139893982232664e+00
1.216281035947642912e-02 -5.102987328928449529e+00
1.217993364396837905e-02 -5.105842894918531272e+00
1.219705663525869586e-02 -5.108706638523063503e+00
1.221417933335698473e-02 -5.111578606713734985e+00
1.223130173827372165e-02 -5.114458846868250141e+00
1.224842385001873035e-02 -5.117347406774764629e+00
1.226554566860182591e-02 -5.120244334636751660e+00
1.228266719403348951e-02 -5.123149679077940277e+00
1.229978842632332113e-02 -5.126063489146949870e+00
1.231690936548179328e-02 -5.128985814322560621e+00
1.233403001151872798e-02 -5.131916704518491024e+00
1.235115036444394028e-02 -5.134856210088625694e+00
1.236827042426790618e-02 -5.137804381832318690e+00
1.238539019100022044e-02 -5.140761270999399279e+00
1.240250966465136079e-02 -5.143726929295815431e+00
1.241962884523113882e-02 -5.146701408888797680e+00
1.243674773274937133e-02 -5.149684762412479522e+00
1.245386632721652911e-02 -5.152677042973596855e+00
1.247098462864220866e-02 -5.155678304156894320e+00
1.248810263703687903e-02 -5.158688600031189786e+00
1.250522035241035529e-02 -5.161707985154950329e+00
1.252233777477244729e-02 -5.164736514582341620e+00
1.253945490413362583e-02 -5.167774243869361683e+00
1.255657174050348220e-02 -5.170821229079693104e+00
1.257368828389248717e-02 -5.173877526791216042e+00
1.259080453431044716e-02 -5.176943194102041623e+00
1.260792049176717548e-02 -5.180018288637026735e+00
1.262503615627313600e-02 -5.183102868554395393e+00
1.264215152783791998e-02 -5.186196992552060792e+00
1.265926660647199477e-02 -5.189300719874642809e+00
1.267638139218516327e-02 -5.192414110319996112e+00
1.269349588498723883e-02 -5.195537224246246311e+00
1.271061008488868008e-02 -5.198670122578927355e+00
1.272772399189907831e-02 -5.201812866817832059e+00
1.274483760602889391e-02 -5.204965519044581157e+00
1.276195092728793327e-02 -5.208128141929695865e+00
1.277906395568599932e-02 -5.211300798740195361e+00
1.279617669123355762e-02 -5.214483553347313283e+00
1.281328913394018908e-02 -5.217676470233926445e+00
1.283040128381635406e-02 -5.220879614502724309e+00
1.284751314087185722e-02 -5.224093051883881955e+00
1.286462470511650150e-02 -5.227316848743277511e+00
1.288173597656074205e-02 -5.230551072090845466e+00
1.289884695521416498e-02 -5.233795789588636005e+00
1.291595764108722545e-02 -5.237051069559647942e+00
1.293306803418972292e-02 -5.240316980996165164e+00
1.295017813453146031e-02 -5.243593593568657063e+00
1.296728794212289107e-02 -5.246880977634821086e+00
1.298439745697359607e-02 -5.250179204248356157e+00
1.300150667909403049e-02 -5.253488345168510598e+00
1.301861560849399205e-02 -5.256808472869158422e+00
1.303572424518327673e-02 -5.260139660548447615e+00
1.305283258917233798e-02 -5.263481982138610960e+00
1.306994064047075493e-02 -5.266835512315514833e+00
1.308704839908897757e-02 -5.270200326509009159e+00
1.310415586503680188e-02 -5.273576500912812826e+00
1.312126303832402384e-02 -5.276964112494987091e+00
1.313836991896109342e-02 -5.280363239008600829e+00
1.315547650695758457e-02 -5.283773959002131981e+00
1.317258280232394725e-02 -5.287196351830708352e+00
1.318968880506997572e-02 -5.290630497666877652e+00
1.320679451520546076e-02 -5.294076477512009049e+00
1.322389993274084886e-02 -5.297534373207892777e+00
1.324100505768571572e-02 -5.301004267448086615e+00
1.325810989005050435e-02 -5.304486243790143440e+00
1.327521442984500900e-02 -5.307980386667370709e+00
1.329231867707901700e-02 -5.311486781401245416e+00
1.330942263176297484e-02 -5.315005514214056426e+00
1.332652629390644952e-02 -5.318536672241304331e+00
1.334362966351988929e-02 -5.322080343545017023e+00
1.336073274061307971e-02 -5.325636617126603412e+00
1.337783552519580810e-02 -5.329205582940405250e+00
1.339493801727851749e-02 -5.332787331907487882e+00
1.341204021687077488e-02 -5.336381955929216048e+00
1.342914212398302332e-02 -5.339989547901768496e+00
1.344624373862504489e-02 -5.343610201730225384e+00
1.346334506080662692e-02 -5.347244012343369768e+00
1.348044609053820723e-02 -5.350891075708760880e+00
1.349754682782935283e-02 -5.354551488847617335e+00
1.351464727269050328e-02 -5.358225349850677333e+00
1.353174742513121864e-02 -5.361912757893594339e+00
1.354884728516194022e-02 -5.365613813253380826e+00
1.356594685279245011e-02 -5.369328617324437225e+00
1.358304612803252695e-02 -5.373057272635362480e+00
1.360014511089260858e-02 -5.376799882866077240e+00
1.361724380138225506e-02 -5.380556552864788067e+00
1.363434219951190421e-02 -5.384327388665993475e+00
1.365144030529133121e-02 -5.388112497508108945e+00
1.366853811873031815e-02 -5.391911987851907284e+00
1.368563563983929768e-02 -5.395725969399315147e+00
1.370273286862782811e-02 -5.399554553112075439e+00
1.371982980510634380e-02 -5.403397851231511062e+00
1.373692644928461819e-02 -5.407255977297924510e+00
1.375402280117242991e-02 -5.411129046170871426e+00
1.377111886078020812e-02 -5.415017174049828519e+00
1.378821462811751115e-02 -5.418920478494761106e+00
1.380531010319476989e-02 -5.422839078447855066e+00
1.382240528602175431e-02 -5.426773094254910390e+00
1.383950017660824129e-02 -5.430722647687668214e+00
1.385659477496465827e-02 -5.434687861966581934e+00
1.387368908110055837e-02 -5.438668861783528818e+00
1.389078309502637075e-02 -5.442665773325742862e+00
1.390787681675186536e-02 -5.446678724299460761e+00
1.392497024628681392e-02 -5.450707843954555543e+00
1.394206338364164209e-02 -5.454753263109672901e+00
1.395915622882590128e-02 -5.458815114177353323e+00
1.397624878185001543e-02 -5.462893531190454510e+00
1.399334104272375624e-02 -5.466988649828323332e+00
1.401043301145688848e-02 -5.471100607444039809e+00
1.402752468805983782e-02 -5.475229543092213547e+00
1.404461607254215046e-02 -5.479375597556833455e+00
1.406170716491425381e-02 -5.483538913380494151e+00
1.407879796518590916e-02 -5.487719634893430509e+00
1.409588847336688475e-02 -5.491917908243697966e+00
1.411297868946759931e-02 -5.496133881427991419e+00
1.413006861349760251e-02 -5.500367704322572493e+00
1.414715824546731136e-02 -5.504619528715671173e+00
1.416424758538649062e-02 -5.508889508339761321e+00
1.418133663326490157e-02 -5.513177798905074312e+00
1.419842538911296644e-02 -5.517484558133832984e+00
1.421551385294022619e-02 -5.521809945794681873e+00
1.423260202475709786e-02 -5.526154123738684198e+00
1.424968990457334272e-02 -5.530517255935280652e+00
1.426677749239872207e-02 -5.534899508509586674e+00
1.428386478824365292e-02 -5.539301049780519293e+00
1.430095179211767452e-02 -5.543722050299192183e+00
1.431803850403120040e-02 -5.548162682889023145e+00
1.433512492399399187e-02 -5.552623122685874435e+00
1.435221105201580673e-02 -5.557103547179669256e+00
1.436929688810705680e-02 -5.561604136256944386e+00
1.438638243227727959e-02 -5.566125072243782945e+00
1.440346768453689037e-02 -5.570666539950597240e+00
1.442055264489564351e-02 -5.575228726717057270e+00
1.443763731336329334e-02 -5.579811822458632165e+00
1.445472168995025342e-02 -5.584416019714207202e+00
1.447180577466605778e-02 -5.589041513694207985e+00
1.448888956752111476e-02 -5.593688502330732781e+00
1.450597306852518045e-02 -5.598357186327963753e+00
1.452305627768800574e-02 -5.603047769214358098e+00
1.454013919502000068e-02 -5.607760457396066656e+00
1.455722182053069760e-02 -5.612495460211015974e+00
1.457430415423050483e-02 -5.617252989985187739e+00
1.459138619612916979e-02 -5.622033262089324523e+00
1.460846794623644682e-02 -5.626836494997614402e+00
1.462554940456273905e-02 -5.631662910347789541e+00
1.464263057111757707e-02 -5.636512733002065900e+00
1.465971144591136748e-02 -5.641386191110496107e+00
1.467679202895385768e-02 -5.646283516174940509e+00
1.469387232025479509e-02 -5.651204943115238244e+00
1.471095231982458285e-02 -5.656150710337015219e+00
1.472803202767274978e-02 -5.661121059800542810e+00
1.474511144380969731e-02 -5.666116237092274410e+00
1.476219056824517109e-02 -5.671136491497214216e+00
1.477926940098891681e-02 -5.676182076073752469e+00
1.479634794205133413e-02 -5.681253247730410294e+00
1.481342619144195016e-02 -5.686350267303872386e+00
1.483050414917116283e-02 -5.691473399640018194e+00
1.484758181524871781e-02 -5.696622913676036681e+00
1.486465918968435385e-02 -5.701799082525337070e+00
1.488173627248847233e-02 -5.707002183564669373e+00
1.489881306367059517e-02 -5.712232498522845425e+00
1.491588956324111856e-02 -5.717490313572812788e+00
1.493296577120978470e-02 -5.722775919425139080e+00
1.495004168758633407e-02 -5.728089611424663552e+00
1.496711731238115940e-02 -5.733431689649729712e+00
1.498419264560378258e-02 -5.738802459013395030e+00
1.500126768726459808e-02 -5.744202229368410961e+00
1.501834243737334464e-02 -5.749631315614007754e+00
1.503541689593975925e-02 -5.755090037806299463e+00
1.505249106297423638e-02 -5.760578721271705227e+00
1.506956493848629099e-02 -5.766097696722812138e+00
1.508663852248631580e-02 -5.771647300378503154e+00
1.510371181498404783e-02 -5.777227874086372061e+00
1.512078481598922060e-02 -5.782839765449293346e+00
1.513785752551222684e-02 -5.788483327955559865e+00
1.515492994356257804e-02 -5.794158921111988825e+00
1.517200207015066693e-02 -5.799866910581923385e+00
1.518907390528622531e-02 -5.805607668326089765e+00
1.520614544897898671e-02 -5.811381572748266500e+00
1.522321670123933518e-02 -5.817189008845176978e+00
1.524028766207678742e-02 -5.823030368360012865e+00
1.525735833150173096e-02 -5.828906049941603662e+00
1.527442870952389238e-02 -5.834816459307144321e+00
1.529149879615300349e-02 -5.840762009410528144e+00
1.530856859139945007e-02 -5.846743120615715661e+00
1.532563809527274189e-02 -5.852760220874540842e+00
1.534270730778326298e-02 -5.858813745911070292e+00
1.535977622894074170e-02 -5.864904139410403339e+00
1.537684485875490462e-02 -5.871031853214040197e+00
1.539391319723613580e-02 -5.877197347521275539e+00
1.541098124439394326e-02 -5.883401091096041036e+00
1.542804900023870586e-02 -5.889643561481411105e+00
1.544511646478015192e-02 -5.895925245219626021e+00
1.546218363802800456e-02 -5.902246638079894581e+00
1.547925051999264438e-02 -5.908608245293429206e+00
1.549631711068357766e-02 -5.915010581795194788e+00
1.551338341011118151e-02 -5.921454172474676092e+00
1.553044941828518079e-02 -5.927939552433541870e+00
1.554751513521529516e-02 -5.934467267252540701e+00
1.556458056091190520e-02 -5.941037873267178249e+00
1.558164569538451200e-02 -5.947651937851658133e+00
1.559871053864349266e-02 -5.954310039713553770e+00
1.561577509069856685e-02 -5.961012769197070682e+00
1.563283935155945423e-02 -5.967760728597405695e+00
1.564990332123653363e-02 -5.974554532485781166e+00
1.566696699973929921e-02 -5.981394808044727007e+00
1.568403038707812808e-02 -5.988282195416222642e+00
1.570109348326273468e-02 -5.995217348060585039e+00
1.571815628830284389e-02 -6.002200933128785110e+00
1.573521880220881894e-02 -6.009233631847849644e+00
1.575228102499016611e-02 -6.016316139919010375e+00
1.576934295665724864e-02 -6.023449167931418380e+00
1.578640459721978792e-02 -6.030633441789347238e+00
1.580346594668749841e-02 -6.037869703155771539e+00
1.582052700507074333e-02 -6.045158709912117345e+00
1.583758777237902551e-02 -6.052501236633951009e+00
1.585464824862271166e-02 -6.059898075085679459e+00
1.587170843381151275e-02 -6.067350034732256425e+00
1.588876832795514324e-02 -6.074857943271052996e+00
1.590582793106396636e-02 -6.082422647183854281e+00
1.592288724314747800e-02 -6.090045012308910266e+00
1.593994626421604485e-02 -6.097725924436438127e+00
1.595700499427937791e-02 -6.105466289925678858e+00
1.597406343334718121e-02 -6.113267036347029837e+00
1.599112158142982493e-02 -6.121129113149410550e+00
1.600817943853679801e-02 -6.129053492353063959e+00
1.602523700467846368e-02 -6.137041169271557628e+00
1.604229427986431089e-02 -6.145093163261208247e+00
1.605935126410470287e-02 -6.153210518502582715e+00
1.607640795740934714e-02 -6.161394304812406908e+00
1.609346435978794773e-02 -6.169645618490031680e+00
1.611052047125086789e-02 -6.177965583199107158e+00
1.612757629180758961e-02 -6.186355350885174964e+00
1.614463182146847961e-02 -6.194816102733701868e+00
1.616168706024323845e-02 -6.203349050167346945e+00
1.617874200814156671e-02 -6.211955435887251298e+00
1.619579666517383110e-02 -6.220636534959524511e+00
1.621285103134950667e-02 -6.229393655948181951e+00
1.622990510667896014e-02 -6.238228142099830897e+00
1.624695889117188513e-02 -6.247141372579434915e+00
1.626401238483798570e-02 -6.256134763762807971e+00
1.628106558768761813e-02 -6.265209770587751414e+00
1.629811849973026444e-02 -6.274367887965895285e+00
1.631517112097627745e-02 -6.283610652261560681e+00
1.633222345143535773e-02 -6.292939642837812819e+00
1.634927549111720585e-02 -6.302356483676518906e+00
1.636632724003217465e-02 -6.311862845075413730e+00
1.638337869818973919e-02 -6.321460445425379326e+00
1.640042986560025229e-02 -6.331151053075698698e+00
1.641748074227341800e-02 -6.340936488288701156e+00
1.643453132821892301e-02 -6.350818625292251163e+00
1.645158162344712363e-02 -6.360799394434675236e+00
1.646863162796749491e-02 -6.370880784447021661e+00
1.648568134179038969e-02 -6.381064844822473603e+00
1.650273076492549465e-02 -6.391353688316204540e+00
1.651977989738251038e-02 -6.401749493576505579e+00
1.653682873917178275e-02 -6.412254507914121326e+00
1.655387729030278685e-02 -6.422871050217238142e+00
1.657092555078586507e-02 -6.433601514024929635e+00
1.658797352063071454e-02 -6.444448370765226919e+00
1.660502119984702540e-02 -6.455414173172120407e+00
1.662206858844514010e-02 -6.466501558892024271e+00
1.663911568643453368e-02 -6.477713254290967448e+00
1.665616249382555203e-02 -6.489052078479830676e+00
1.667320901062787838e-02 -6.500520947568214858e+00
1.669025523685120638e-02 -6.512122879166567735e+00
1.670730117250587843e-02 -6.523860997152569396e+00
1.672434681760135919e-02 -6.535738536719070346e+00
1.674139217214799455e-02 -6.547758849727741470e+00
1.675843723615547468e-02 -6.559925410386095557e+00
1.677548200963347932e-02 -6.572241821275694562e+00
1.679252649259235092e-02 -6.584711819756252638e+00
1.680957068504155411e-02 -6.597339284772482770e+00
1.682661458699143478e-02 -6.610128244098681272e+00
1.684365819845166923e-02 -6.623082882050126408e+00
1.686070151943194761e-02 -6.636207547702225540e+00
1.687774454994260195e-02 -6.649506763656249930e+00
1.689478728999310383e-02 -6.662985235394130790e+00
1.691182973959378180e-02 -6.676647861274979334e+00
1.692887189875432255e-02 -6.690499743221351991e+00
1.694591376748440237e-02 -6.704546198157898651e+00
1.696295534579436368e-02 -6.718792770264877312e+00
1.697999663369366419e-02 -6.733245244115372508e+00
1.699703763119263938e-02 -6.747909658778644015e+00
1.701407833830096555e-02 -6.762792322970203607e+00
1.703111875502832245e-02 -6.777899831348316972e+00
1.704815888138504557e-02 -6.793239082060511080e+00
1.706519871738058913e-02 -6.808817295654932877e+00
1.708223826302528864e-02 -6.824642035491234715e+00
1.709927751832882037e-02 -6.840721229789490820e+00
1.711631648330086061e-02 -6.857063195483005913e+00
1.713335515795173791e-02 -6.873676664052744023e+00
1.715039354229090998e-02 -6.890570809542082564e+00
1.716743163632870189e-02 -6.907755278982246949e+00


==> figures/example_params_2.dat <==
# x	y
-inf 4.711297108477754847e+00
-5.553500151213715874e+00 4.707325203315491535e+00
-4.858414155194973105e+00 4.703353409984813105e+00
-4.451006465319343519e+00 4.699381697154270121e+00
-4.161378030130101990e+00 4.695410033496224322e+00
-3.936284320361523648e+00 4.691438387685361810e+00
-3.752008794562772032e+00 4.687466728397215121e+00
-3.595900320259812322e+00 4.683495024306678189e+00
-3.460407292680248048e+00 4.679523244086524869e+00
-3.340658766492683895e+00 4.675551356405927450e+00
-3.233328889541428275e+00 4.671579329928968960e+00
-3.136045462405521178e+00 4.667607133313166123e+00
-3.047056936679552130e+00 4.663634735207978999e+00
-2.965033163407071459e+00 4.659662104253330384e+00
-2.888940193241824606e+00 4.655689209078114565e+00
-2.817958375688077499e+00 4.651716018298712285e+00
-2.751426944692162646e+00 4.647742500517501263e+00
-2.688805433395346611e+00 4.643768624321365834e+00
-2.629646134527409806e+00 4.639794358280199482e+00
-2.573574016660233443e+00 4.635819670945417137e+00
-2.520271797988964391e+00 4.631844530848452379e+00
-2.469468665633780979e+00 4.627868906499259971e+00
-2.420931621597761207e+00 4.623892766384815722e+00
-2.374458753998171190e+00 4.619916078967608364e+00
-2.329873941411020333e+00 4.615938812684133197e+00
-2.287022638970319655e+00 4.611960935943383078e+00
-2.245768491430667702e+00 4.607982417125333185e+00
-2.205990585779523894e+00 4.604003224579421349e+00
-2.167581203739422868e+00 4.600023326623031039e+00
-2.130443968835150415e+00 4.596042691539964586e+00
-2.094492307715146051e+00 4.592061287578912854e+00
-2.059648163863411430e+00 4.588079082951924015e+00
-2.025840915596140324e+00 4.584096045832866118e+00
-1.993006460605919239e+00 4.580112144355883430e+00
-1.961086437206972732e+00 4.576127346613851010e+00
-1.930027558494549433e+00 4.572141620656823946e+00
-1.899781040324674208e+00 4.568154934490475938e+00
-1.870302107684363557e+00 4.564167256074542323e+00
-1.841549566904145507e+00 4.560178553321250661e+00
-1.813485433447360906e+00 4.556188794093746885e+00
-1.786074606830749145e+00 4.552197946204512569e+00
-1.759284585691282654e+00 4.548205977413787515e+00
-1.733085217192726457e+00 4.544212855427970155e+00
-1.707448475922427322e+00 4.540218547898023260e+00
-1.682348268209195474e+00 4.536223022417867234e+00
-1.657760258433795375e+00 4.532226246522771618e+00
-1.633661714430880707e+00 4.528228187687728834e+00
-1.610031369518406974e+00 4.524228813325836818e+00
-1.586849299053468387e+00 4.520228090786657660e+00
-1.564096809717156367e+00 4.516225987354581584e+00
-1.541756339984981183e+00 4.512222470247172268e+00
-1.519811370453688193e+00 4.508217506613513059e+00
-1.498246342875783510e+00 4.504211063532538972e+00
-1.477046586906439085e+00 4.500203108011365138e+00
-1.456198253697592815e+00 4.496193606983595714e+00
-1.435688255585334749e+00 4.492182527307639894e+00
-1.415504211211651597e+00 4.488169835765005722e+00
-1.395634395503334124e+00 4.484155499058588568e+00
-1.376067694001156028e+00 4.480139483810952505e+00
-1.356793561092976219e+00 4.476121756562596588e+00
-1.337801981757131387e+00 4.472102283770215791e+00
-1.319083436467813009e+00 4.468081031804948644e+00
-1.300628868954011530e+00 4.464057966950615963e+00
-1.282429656537919183e+00 4.460033055401943614e+00
-1.264477582809145462e+00 4.456006263262787037e+00
-1.246764812417307189e+00 4.451977556544325587e+00
-1.229283867789034534e+00 4.447946901163263966e+00
-1.212027607595616452e+00 4.443914262940006132e+00
-1.194989206815767036e+00 4.439879607596829203e+00
-1.178162138253663560e+00 4.435842900756037821e+00
-1.161540155386710849e+00 4.431804107938109638e+00
-1.145117276429743480e+00 4.427763194559820370e+00
-1.128887769513678530e+00 4.423720125932373293e+00
-1.112846138886270042e+00 4.419674867259488771e+00
-1.096987112051625468e+00 4.415627383635508885e+00
-1.081305627772761957e+00 4.411577640043463866e+00
-1.065796824868706416e+00 4.407525601353140310e+00
-1.050456031743738805e+00 4.403471232319127182e+00
-1.035278756592132643e+00 4.399414497578847616e+00
-1.020260678226738715e+00 4.395355361650580051e+00
-1.005397637484329199e+00 4.391293788931457165e+00
-9.906856291647035961e-01 4.387229743695456818e+00
-9.761207944642634748e-01 4.383163190091369010e+00
-9.616994138680799997e-01 4.379094092140751293e+00
-9.474179004675156168e-01 4.375022413735870863e+00
-9.332727936731680662e-01 4.370948118637618229e+00
-9.192607532954003569e-01 4.366871170473419994e+00
-9.053785539669484406e-01 4.362791532735115219e+00
-8.916230798841529026e-01 4.358709168776831788e+00
-8.779913198452028444e-01 4.354624041812834356e+00
-8.644803625654858825e-01 4.350536114915352748e+00
-8.510873922516601908e-01 4.346445351012399705e+00
-8.378096844174908187e-01 4.342351712885559323e+00
-8.246446019257556159e-01 4.338255163167765716e+00
-8.115895912417202540e-01 4.334155664341055036e+00
-7.986421788847325454e-01 4.330053178734295294e+00
-7.857999680655182173e-01 4.325947668520909062e+00
-7.730606354975751993e-01 4.321839095716554446e+00
-7.604219283720143885e-01 4.317727422176803387e+00
-7.478816614858364575e-01 4.313612609594785319e+00
-7.354377145144243011e-01 4.309494619498821066e+00
-7.230880294196070368e-01 4.305373413250017656e+00
-7.108306079853213832e-01 4.301248952039856022e+00
-6.986635094733576468e-01 4.297121196887745853e+00
-6.865848483922573076e-01 4.292990108638562674e+00
-6.745927923728333164e-01 4.288855647960153838e+00
-6.626855601442884769e-01 4.284717775340824986e+00
-6.508614196052211476e-01 4.280576451086800738e+00
-6.391186859842488133e-01 4.276431635319662306e+00
-6.274557200852669547e-01 4.272283287973748678e+00
-6.158709266127357917e-01 4.268131368793546265e+00
-6.043627525726175120e-01 4.263975837331039465e+00
-5.929296857449047886e-01 4.259816652943043458e+00
-5.815702532239234168e-01 4.255653774788501487e+00
-5.702830200228102830e-01 4.251487161825754590e+00
-5.590665877388282246e-01 4.247316772809793584e+00
-5.479195932763130106e-01 4.243142566289462181e+00
-5.368407076243393306e-01 4.238964500604652130e+00
-5.258286346862430793e-01 4.234782533883446831e+00
-5.148821101584437621e-01 4.230596624039256071e+00
-5.039999004560173912e-01 4.226406728767895693e+00
-4.931808016827610164e-01 4.222212805544661940e+00
-4.824236386434803125e-01 4.218014811621342730e+00
-4.717272638964979392e-01 4.213812704023228939e+00
-4.610905568443611768e-01 4.209606439546063505e+00
-4.505124228609699299e-01 4.205395974752975441e+00
-4.399917924533168767e-01 4.201181265971368539e+00
-4.295276204562624156e-01 4.196962269289780778e+00
-4.191188852587212632e-01 4.192738940554704641e+00
-4.087645880598572146e-01 4.188511235367373686e+00
-3.984637521538305083e-01 4.184279109080506487e+00
-3.882154222418403577e-01 4.180042516795018592e+00
-3.780186637701700714e-01 4.175801413356695413e+00
-3.678725622930838490e-01 4.171555753352822471e+00
-3.577762228594389970e-01 4.167305491108776572e+00
-3.477287694219666214e-01 4.163050580684583224e+00
-3.377293442682020586e-01 4.158790975871418993e+00
-3.277771074721238520e-01 4.154526630188089875e+00
-3.178712363655823991e-01 4.150257496877449270e+00
-3.080109250286713896e-01 4.145983528902787540e+00
-2.981953837982135869e-01 4.141704678944165607e+00
-2.884238387935952885e-01 4.137420899394713025e+00
-2.786955314592005628e-01 4.133132142356872762e+00
-2.690097181227562584e-01 4.128838359638607791e+00
-2.593656695689085523e-01 4.124539502749549058e+00
-2.497626706274004293e-01 4.120235522897108815e+00
-2.402000197752569288e-01 4.115926370982533555e+00
-2.306770287523750018e-01 4.111611997596914314e+00
-2.211930221899989502e-01 4.107292353017143682e+00
-2.117473372515380758e-01 4.102967387201819527e+00
-2.023393232852443713e-01 4.098637049787098086e+00
-1.929683414882626680e-01 4.094301290082500877e+00
-1.836337645815955544e-01 4.089960057066647892e+00
-1.743349764955766379e-01 4.085613299382958807e+00
-1.650713720654084782e-01 4.081260965335281377e+00
-1.558423567363932671e-01 4.076903002883469185e+00
-1.466473462784587123e-01 4.072539359638902567e+00
-1.374857665096480830e-01 4.068169982859942913e+00
-1.283570530282026334e-01 4.063794819447336337e+00
-1.192606509529270387e-01 4.059413815939549863e+00
-1.101960146715043887e-01 4.055026918508044531e+00
-1.011626075964882493e-01 4.050634072952489007e+00
-9.215990192865572417e-02 4.046235224695903909e+00
-8.318737842746581901e-02 4.041830318779744857e+00
-7.424452618834034845e-02 4.037419299858915345e+00
-6.533084242654250973e-02 4.033002112196708566e+00
-5.644583226738419252e-02 4.028578699659687068e+00
-4.758900854254808493e-02 4.024149005712489569e+00
-3.875989159228669656e-02 4.019712973412553403e+00
-2.995800907330416554e-02 4.015270545404785452e+00
-2.118289577210967500e-02 4.010821663916140700e+00
-1.243409342362634430e-02 4.006366270750127967e+00
-3.711150534910667275e-03 4.001904307281249906e+00
4.986377786249519654e-03 3.997435714449342203e+00
1.365892999797944408e-02 3.992960432753858147e+00
2.230693828642177703e-02 3.988478402248046173e+00
3.093082872340969722e-02 3.983989562533066131e+00
3.953102141991488017e-02 3.979493852752001626e+00
4.810793067536275891e-02 3.974991211583802198e+00
5.666196512301249072e-02 3.970481577237124693e+00
6.519352787148435802e-02 3.965964887444093812e+00
7.370301664261585950e-02 3.961441079453962288e+00
8.219082390572689245e-02 3.956910090026691140e+00
9.065733700845761411e-02 3.952371855426416669e+00
9.910293830425466466e-02 3.947826311414842415e+00
1.075280052766599825e-01 3.943273393244510316e+00
1.159329106604711918e-01 3.938713035651990602e+00
1.243180225599091748e-01 3.934145172850956218e+00
1.326837045638726564e-01 3.929569738525160449e+00
1.410303158583912642e-01 3.924986665821305731e+00
1.493582113363568775e-01 3.920395887341802776e+00
1.576677417046369600e-01 3.915797335137421786e+00
1.659592535886454667e-01 3.911190940699831309e+00
1.742330896344627400e-01 3.906576634954018967e+00
1.824895886085812768e-01 3.901954348250601612e+00
1.907290854953563874e-01 3.897324010358008017e+00
1.989519115922421533e-01 3.892685550454547005e+00
2.071583946028698886e-01 3.888038897120352111e+00
2.153488587280634470e-01 3.883383978329193020e+00
2.235236247548388344e-01 3.878720721440165331e+00
2.316830101434654565e-01 3.874049053189243086e+00
2.398273291126404583e-01 3.869368899680706964e+00
2.479568927228575914e-01 3.864680186378425031e+00
2.560720089580097447e-01 3.859982838097000712e+00
2.641729828052967188e-01 3.855276778992775544e+00
2.722601163334805729e-01 3.850561932554692035e+00
2.803337087695565444e-01 3.845838221595005546e+00
2.883940565738891681e-01 3.841105568239842061e+00
2.964414535138502060e-01 3.836363893919608969e+00
3.044761907360248321e-01 3.831613119359245978e+00
3.124985568370233779e-01 3.826853164568316146e+00
3.205088379329555925e-01 3.822083948830930833e+00
3.285073177275923406e-01 3.817305390695515666e+00
3.364942775792792440e-01 3.812517407964397531e+00
3.444699965666310759e-01 3.807719917683227706e+00
3.524347515530594777e-01 3.802912836130215357e+00
3.603888172501565346e-01 3.798096078805193621e+00
3.683324662799887239e-01 3.793269560418494279e+00
3.762659692363306552e-01 3.788433194879635924e+00
3.841895947448845661e-01 3.783586895285814933e+00
3.921036095225020057e-01 3.778730573910211277e+00
4.000082784354623833e-01 3.773864142190082038e+00
4.079038645568338062e-01 3.768987510714659539e+00
4.157906292229446854e-01 3.764100589212835857e+00
4.236688320890099613e-01 3.759203286540631961e+00
4.315387311839233297e-01 3.754295510668459013e+00
4.394005829642766425e-01 3.749377168668143412e+00
4.472546423675957117e-01 3.744448166699737346e+00
4.551011628648661267e-01 3.739508409998085092e+00
4.629403965123335962e-01 3.734557802859167275e+00
4.707725940026475930e-01 3.729596248626184440e+00
4.785980047153353678e-01 3.724623649675413706e+00
4.864168767666739446e-01 3.719639907401789181e+00
4.942294570589426672e-01 3.714644922204250133e+00
5.020359913291267961e-01 3.709638593470799606e+00
5.098367241970506170e-01 3.704620819563313905e+00
5.176318992130106711e-01 3.699591497802060314e+00
5.254217589048884030e-01 3.694550524449947027e+00
5.332065448248088924e-01 3.689497794696469768e+00
5.409864975953250221e-01 3.684433202641379079e+00
5.487618569551947489e-01 3.679356641278032303e+00
5.565328618047284959e-01 3.674268002476450690e+00
5.642997502507721697e-01 3.669167176966047883e+00
5.720627596513072621e-01 3.664054054318047537e+00
5.798221266597233248e-01 3.658928522927566540e+00
5.875780872687578205e-01 3.653790469995360279e+00
5.953308768541426543e-01 3.648639781509226854e+00
6.030807302179678198e-01 3.643476342225052012e+00
6.108278816317778137e-01 3.638300035647504593e+00
6.185725648794393461e-01 3.633110744010348725e+00
6.263150132997808983e-01 3.627908348256390525e+00
6.340554598290345512e-01 3.622692728017027353e+00
6.417941370430885195e-01 3.617463761591416471e+00
6.495312771995904733e-01 3.612221325925218718e+00
6.572671122798960930e-01 3.606965296588946934e+00
6.650018740309011633e-01 3.601695547755874749e+00
6.727357940067585362e-01 3.596411952179523919e+00
6.804691036105207091e-01 3.591114381170696479e+00
6.882020341357062421e-01 3.585802704574057032e+00
6.959348168078207664e-01 3.580476790744246074e+00
7.036676828258435767e-01 3.575136506521517710e+00
7.114008634037041201e-01 3.569781717206888860e+00
7.191345898117719182e-01 3.564412286536779995e+00
7.268690934183602570e-01 3.559028076657152262e+00
7.346046057312801691e-01 3.553628948097112605e+00
7.423413584394560338e-01 3.548214759741982860e+00
7.500795834546263308e-01 3.542785368805809743e+00
7.578195129531368757e-01 3.537340630803317953e+00
7.655613794178582898e-01 3.531880399521277525e+00
7.733054156802382506e-01 3.526404526989278754e+00
7.810518549625186102e-01 3.520912863449890295e+00
7.888009309201168273e-01 3.515405257328204414e+00
7.965528776842119019e-01 3.509881555200729863e+00
8.043079299045405861e-01 3.504341601763634184e+00
8.120663227924351801e-01 3.498785239800306091e+00
8.198282921641073528e-01 3.493212310148231747e+00
8.275940744842126273e-01 3.487622651665158724e+00
8.353639069097070768e-01 3.482016101194532087e+00
8.431380273340260967e-01 3.476392493530182648e+00
8.509166744315922459e-01 3.470751661380249597e+00
8.587000877026823575e-01 3.465093435330321547e+00
8.664885075186794516e-01 3.459417643805760445e+00
8.742821751677224418e-01 3.453724113033204812e+00
8.820813329007798353e-01 3.448012667001217224e+00
8.898862239781640815e-01 3.442283127420066258e+00
8.976970927165281999e-01 3.436535313680598058e+00
9.055141845363398057e-01 3.430769042812199743e+00
9.133377460098801581e-01 3.424984129439810676e+00
9.211680249097787820e-01 3.419180385739964745e+00
9.290052702581201860e-01 3.413357621395826769e+00
9.368497323761311169e-01 3.407515643551213724e+00
9.447016629344899830e-01 3.401654256763555928e+00
9.525613150042747668e-01 3.395773262955776417e+00
9.604289431085869522e-01 3.389872461367052114e+00
9.683048032748622358e-01 3.383951648502440790e+00
9.761891530879125423e-01 3.378010618081319638e+00
9.840822517437168848e-01 3.372049160984625704e+00
9.919843601040027048e-01 3.366067065200836872e+00
9.998957407516330109e-01 3.360064115770687643e+00
1.007816658046835290e+00 3.354040094730563748e+00
1.015747378184316041e+00 3.347994781054536961e+00
1.023688169251276703e+00 3.341927950595013019e+00
1.031639301286373378e+00 3.335839376021942471e+00
1.039601046339648338e+00 3.329728826760558924e+00
1.047573678533480379e+00 3.323596068927594072e+00
1.055557474124577899e+00 3.317440865265931293e+00
1.063552711567059106e+00 3.311262975077644999e+00
1.071559671576649553e+00 3.305062154155394172e+00
1.079578637196051405e+00 3.298838154712091075e+00
1.087609893861510413e+00 3.292590725308822908e+00
1.095653729470630333e+00 3.286319610780954914e+00
1.103710434451468991e+00 3.280024552162375429e+00
1.111780301832976381e+00 3.273705286607802911e+00
1.119863627316805887e+00 3.267361547313121228e+00
1.127960709350552371e+00 3.260993063433663242e+00
1.136071849202457518e+00 3.254599560000396075e+00
1.144197351037651522e+00 3.248180757833920573e+00
1.152337521995962177e+00 3.241736373456234777e+00
1.160492672271354664e+00 3.235266119000191676e+00
1.168663115193056212e+00 3.228769702116561113e+00
1.176849167308421817e+00 3.222246825878639864e+00
1.185051148467605842e+00 3.215697188684310426e+00
1.193269381910087246e+00 3.209120484155492115e+00
1.201504194353121946e+00 3.202516401034876559e+00
1.209755916082184912e+00 3.195884623079872533e+00
1.218024881043474172e+00 3.189224828953660662e+00
1.226311426938532456e+00 3.182536692113276278e+00
1.234615895321072632e+00 3.175819880694606301e+00
1.242938631696074880e+00 3.169074057394209998e+00
1.251279985621239765e+00 3.162298879347844149e+00
1.259640310810864472e+00 3.155493998005601597e+00
1.268019965242236813e+00 3.148659059003529048e+00
1.276419311264628043e+00 3.141793702031620228e+00
1.284838715710980184e+00 3.134897560698040486e+00
1.293278550012368022e+00 3.127970262389480283e+00
1.301739190315337247e+00 3.121011428127485665e+00
1.310221017602232196e+00 3.114020672420620084e+00
1.318724417814590932e+00 3.106997603112336748e+00
1.327249781979732202e+00 3.099941821224384331e+00
1.335797506340642871e+00 3.092852920795605698e+00
1.344367992489283514e+00 3.085730488715949793e+00
1.352961647503420739e+00 3.078574104555550139e+00
1.361578884087122798e+00 3.071383340388661676e+00
1.370220120715045509e+00 3.064157760612296499e+00
1.378885781780645026e+00 3.056896921759341357e+00
1.387576297748449816e+00 3.049600372305981466e+00
1.396292105310543041e+00 3.042267652473193973e+00
1.405033647547410780e+00 3.034898294022112086e+00
1.413801374093313301e+00 3.027491820043010318e+00
1.422595741306331041e+00 3.020047744737695439e+00
1.431417212443273801e+00 3.012565573195033153e+00
1.440266257839621922e+00 3.005044801159360457e+00
1.449143355094690611e+00 2.997484914791499921e+00
1.458048989262204831e+00 2.989885390422108991e+00
1.466983653046485259e+00 2.982245694297052996e+00
1.475947847004469793e+00 2.974565282314486137e+00
1.484942079753775568e+00 2.966843599753332672e+00
1.493966868187035280e+00 2.959080080992805950e+00
1.503022737692743416e+00 2.951274149222637089e+00
1.512110222382872626e+00 2.943425216143598977e+00
1.521229865327508257e+00 2.935532681657980980e+00
1.530382218796781046e+00 2.927595933549565377e+00
1.539567844510371541e+00 2.919614347152710732e+00
1.548787313894899764e+00 2.911587285010058590e+00
1.558041208349498774e+00 2.903514096518423404e+00
1.567330119519898091e+00 2.895394117562346992e+00
1.576654649581352263e+00 2.887226670134823259e+00
1.586015411530785846e+00 2.879011061944618088e+00
1.595413029488509160e+00 2.870746586009646606e+00
1.604848139009902752e+00 2.862432520235780320e+00
1.614321387407469111e+00 2.854068126980478848e+00
1.623833434083694405e+00 2.845652652600557442e+00
1.633384950875157005e+00 2.837185326983412192e+00
1.642976622408346188e+00 2.828665363060975491e+00
1.652609146467694412e+00 2.820091956305610825e+00
1.662283234376332741e+00 2.811464284207159547e+00
1.671999611390116991e+00 2.802781505730261191e+00
1.681759017105478815e+00 2.794042760751079157e+00
1.691562205881710135e+00 2.785247169472460982e+00
1.701409947278304635e+00 2.776393831816545532e+00
1.711303026508018910e+00 2.767481826793757982e+00
1.721242244906329377e+00 2.758510211847097437e+00
1.731228420418029934e+00 2.749478022170531055e+00
1.741262388101726843e+00 2.740384270000266742e+00
1.751345000653042883e+00 2.731227943877586384e+00
1.761477128947365633e+00 2.722008007881886016e+00
1.771659662603042085e+00 2.712723400832434795e+00
1.781893510565965233e+00 2.703373035457329543e+00
1.792179601716529902e+00 2.693955797527997298e+00
1.802518885500006496e+00 2.684470544957548555e+00
1.812912332581447128e+00 2.674916106861108034e+00
1.823360935526272097e+00 2.665291282576218723e+00
1.833865709507769060e+00 2.655594840641258170e+00
1.844427693042800964e+00 2.645825517729676779e+00
1.855047948757095222e+00 2.635982017537758626e+00
1.865727564181564935e+00 2.626063009623434752e+00
1.876467652581177203e+00 2.616067128193570568e+00
1.887269353818004758e+00 2.605992970836922051e+00
1.898133835250169099e+00 2.595839097199845735e+00
1.909062292668493921e+00 2.585604027601597465e+00
1.920055951272780392e+00 2.575286241585923896e+00
1.931116066689754662e+00 2.564884176405354932e+00
1.942243926034843193e+00 2.554396225434441003e+00
1.953440849020080083e+00 2.543820736507869995e+00
1.964708189110556225e+00 2.533156010179194784e+00
1.976047334732020211e+00 2.522400297895533772e+00
1.987459710532366364e+00 2.511551800083366537e+00
1.998946778699939308e+00 2.500608664140143489e+00
2.010510040341748184e+00 2.489568982326126889e+00
2.022151036924904055e+00 2.478430789550441382e+00
2.033871351784812820e+00 2.467192061044876095e+00
2.045672611703862831e+00 2.455850709918586006e+00
2.057556488564611819e+00 2.444404584586250095e+00
2.069524701081735696e+00 2.432851466061795254e+00
2.081579016617312927e+00 2.421189065109108807e+00
2.093721253084294354e+00 2.409415019240623401e+00
2.105953280943363648e+00 2.397526889553887042e+00
2.118277025298747063e+00 2.385522157395543630e+00
2.130694468098937477e+00 2.373398220841250961e+00
2.143207650448696988e+00 2.361152390979262883e+00
2.155818675039168575e+00 2.348781887984353833e+00
2.168529708703418990e+00 2.336283836967753214e+00
2.181342985105287013e+00 2.323655263587547815e+00
2.194260807569965888e+00 2.310893089402800804e+00
2.207285552065387790e+00 2.297994126953188498e+00
2.220419670344169649e+00 2.284955074544504416e+00
2.233665693256628781e+00 2.271772510718612637e+00
2.247026234246163767e+00 2.258442888384712521e+00
2.260503993039192583e+00 2.244962528586694539e+00
2.274101759542802803e+00 2.231327613879150018e+00
2.287822417964318067e+00 2.217534181282207140e+00
2.301668951168124977e+00 2.203578114782595243e+00
2.315644445286350273e+00 2.189455137345472480e+00
2.329752094601363677e+00 2.175160802398137694e+00
2.343995206719583724e+00 2.160690484743226225e+00
2.358377208057697683e+00 2.146039370854843753e+00
2.372901649664211021e+00 2.131202448506727798e+00
2.387572213401251808e+00 2.116174495676431899e+00
2.402392718513729264e+00 2.100950068664056758e+00
2.417367128615336647e+00 2.085523489357842486e+00
2.432499559123568744e+00 2.069888831572054055e+00
2.447794285178855223e+00 2.054039906374815150e+00
2.463255750086134732e+00 2.037970246314986245e+00
2.478888574320797566e+00 2.021673088447397681e+00
2.494697565144894824e+00 2.005141356044927825e+00
2.510687726883949367e+00 1.988367638873538956e+00
2.526864271919579519e+00 1.971344171892664976e+00
2.543232632458626963e+00 1.954062812227624679e+00
2.559798473145562525e+00 1.936515014243052724e+00
2.576567704591762098e+00 1.918691802526293566e+00
2.593546497902812664e+00 1.900583742566833934e+00
2.610741300293528688e+00 1.882180908891962323e+00
2.628158851889917269e+00 1.863472850389073843e+00
2.645806203828051206e+00 1.844448552511235739e+00
2.663690737771869266e+00 1.825096396023642376e+00
2.681820186985525378e+00 1.805404111904030495e+00
2.700202659111298420e+00 1.785358731958511580e+00
2.718846660821471417e+00 1.764946534654948218e+00
2.737761124532282153e+00 1.744152985607046791e+00
2.756955437390474550e+00 1.722962672062525513e+00
2.776439472768490013e+00 1.701359230655468568e+00
2.796223624533446195e+00 1.679325267574375280e+00
2.816318844388328912e+00 1.656842270169901488e+00
2.836736682621941341e+00 1.633890508876699510e+00
2.857489332648013303e+00 1.610448928147035108e+00
2.878589679764314013e+00 1.586495024885022476e+00
2.900051354620871713e+00 1.562004712622089508e+00
2.921888791953829667e+00 1.536952169378413391e+00
2.944117295219772057e+00 1.511309666800988660e+00
2.966753107856483052e+00 1.485047377743202723e+00
2.989813492002463935e+00 1.458133158937172436e+00
3.013316815632117507e+00 1.430532304786854114e+00
3.037282649209901653e+00 1.402207267550910519e+00
3.061731873139263982e+00 1.373117338254447262e+00
3.086686797486223544e+00 1.343218281524434232e+00
3.112171295699692752e+00 1.312461916126558714e+00
3.138210954339283987e+00 1.280795631217079400e+00
3.164833241166651323e+00 1.248161826112276662e+00
3.192067694371131026e+00 1.214497258589898099e+00
3.219946136200815268e+00 1.179732283195196629e+00
3.248502914876577385e+00 1.143789956492635040e+00
3.277775179404883943e+00 1.106584980359622383e+00
3.307803192808714154e+00 1.068022446817626925e+00
3.338630690407329293e+00 1.027996337920549008e+00
3.370305291150486049e+00 9.863877210025724374e-01
3.402878971723255930e+00 9.430625618919938891e-01
3.436408615279037626e+00 8.978690547405278055e-01
3.470956649356832013e+00 8.506343342922605411e-01
3.506591790962779509e+00 8.011603908481551573e-01
3.543389921172490631e+00 7.492189440221851404e-01
3.581435117248525479e+00 6.945449396381121465e-01
3.620820877591217180e+00 6.368282006765548786e-01
3.661651584439825413e+00 5.757025654441861873e-01
3.704044261942000205e+00 5.107315470008390035e-01
3.748130704188572526e+00 4.413890848171512782e-01
3.794060070760092884e+00 3.670332241066755485e-01
3.842002078722324576e+00 2.868693555020382924e-01
3.892150963501880057e+00 1.998976147839553186e-01
3.944730442187697861e+00 1.048354731928504979e-01
3.999999999999997780e+00 2.442490654175341233e-15
3.999999999999997780e+00 2.442490654175341233e-15
4.000981461611204715e+00 -1.911822631088946163e-03
4.001963819293529845e+00 -3.827240866855308437e-03
4.002947074749373613e+00 -5.746268383996469727e-03
4.003931229685938398e+00 -7.668918937288446772e-03
4.004916285815339094e+00 -9.595206360378168500e-03
4.005902244854542715e+00 -1.152514456621354932e-02
4.006889108525419019e+00 -1.345874754773705370e-02
4.007876878554800015e+00 -1.539602937852677794e-02
4.008865556674406250e+00 -1.733700421331509436e-02
4.009855144620973810e+00 -1.928168628876652038e-02
4.010845644136177945e+00 -2.123008992394588221e-02
4.011837056966694348e+00 -2.318222952103176152e-02
4.012829384864252447e+00 -2.513811956603751244e-02
4.013822629585570567e+00 -2.709777462928478209e-02
4.014816792892473174e+00 -2.906120936626259768e-02
4.015811876551824255e+00 -3.102843851811456360e-02
4.016807882335580615e+00 -3.299947691238369618e-02
4.017804812020854044e+00 -3.497433946376564406e-02
4.018802667389842043e+00 -3.695304117461437748e-02
4.019801450229943285e+00 -3.893559713583512327e-02
4.020801162333698109e+00 -4.092202252741505841e-02
4.021801805498836480e+00 -4.291233261915340658e-02
4.022803381528344602e+00 -4.490654277152439366e-02
4.023805892230391201e+00 -4.690466843616413611e-02
4.024809339418451870e+00 -4.890672515681483701e-02
4.025813724911238900e+00 -5.091272856987517220e-02
4.026819050532759903e+00 -5.292269440521678997e-02
4.027825318112379094e+00 -5.493663848700971325e-02
4.028832529484746239e+00 -5.695457673429332734e-02
4.029840686489918333e+00 -5.897652516194674954e-02
4.030849790973297431e+00 -6.100249988127554729e-02
4.031859844785680380e+00 -6.303251710086703319e-02
4.032870849783326328e+00 -6.506659312745308177e-02
4.033882807827885664e+00 -6.710474436653257602e-02
4.034895720786522588e+00 -6.914698732333081355e-02
4.035909590531846725e+00 -7.119333860350142429e-02
4.036924418941977066e+00 -7.324381491397013999e-02
4.037940207900597045e+00 -7.529843306385437807e-02
4.038956959296888805e+00 -7.735720996510932201e-02
4.039974675025656659e+00 -7.942016263358407657e-02
4.040993356987261365e+00 -8.148730818968648315e-02
4.042013007087678744e+00 -8.355866385932168849e-02
4.043033627238560967e+00 -8.563424697484191273e-02
4.044055219357167275e+00 -8.771407497573645295e-02
4.045077785366492762e+00 -8.979816540973240002e-02
4.046101327195198216e+00 -9.188653593350275262e-02
4.047125846777670510e+00 -9.397920431365151817e-02
4.048151346054087441e+00 -9.607618842772411294e-02
4.049177826970344896e+00 -9.817750626488648547e-02
4.050205291478189196e+00 -1.002831759271575890e-01
4.051233741535146926e+00 -1.023932156301085167e-01
4.052263179104582669e+00 -1.045076437039104134e-01
4.053293606155770945e+00 -1.066264785943800697e-01
4.054325024663818056e+00 -1.087497388637627543e-01
4.055357436609797084e+00 -1.108774431919337666e-01
4.056390843980677730e+00 -1.130096103772013638e-01
4.057425248769388482e+00 -1.151462593373939608e-01
4.058460652974879679e+00 -1.172874091109573774e-01
4.059497058602059560e+00 -1.194330788577886021e-01
4.060534467661916835e+00 -1.215832878604938549e-01
4.061572882171459398e+00 -1.237380555252431680e-01
4.062612304153772946e+00 -1.258974013829256833e-01
4.063652735638088487e+00 -1.280613450902504669e-01
4.064694178659713053e+00 -1.302299064307150533e-01
4.065736635260159382e+00 -1.324031053158682136e-01
4.066780107487081075e+00 -1.345809617862342988e-01
4.067824597394333885e+00 -1.367634960125137800e-01
4.068870107042041440e+00 -1.389507282967983592e-01
4.069916638496530403e+00 -1.411426790735154368e-01
4.070964193830457489e+00 -1.433393689108100888e-01
4.072012775122745509e+00 -1.455408185115119324e-01
4.073062384458647323e+00 -1.477470487144015854e-01
4.074113023929811561e+00 -1.499580804954891988e-01
4.075164695634214240e+00 -1.521739349690199861e-01
4.076217401676296426e+00 -1.543946333889369416e-01
4.077271144166874528e+00 -1.566201971498279721e-01
4.078325925223282411e+00 -1.588506477884866208e-01
4.079381746969300337e+00 -1.610860069849145981e-01
4.080438611535218918e+00 -1.633262965636967656e-01
4.081496521057911053e+00 -1.655715384953756197e-01
4.082555477680762657e+00 -1.678217548975524109e-01
4.083615483553805880e+00 -1.700769680364364600e-01
4.084676540833654279e+00 -1.723372003279734777e-01
4.085738651683567646e+00 -1.746024743392802503e-01
4.086801818273523068e+00 -1.768728127900952296e-01
4.087866042780144760e+00 -1.791482385539506228e-01
4.088931327386843506e+00 -1.814287746598006457e-01
4.089997674283744722e+00 -1.837144442932257815e-01
4.091065085667762169e+00 -1.860052707979592823e-01
4.092133563742662794e+00 -1.883012776773598518e-01
4.093203110719003668e+00 -1.906024885957496584e-01
4.094273728814263436e+00 -1.929089273800683735e-01
4.095345420252782809e+00 -1.952206180211703279e-01
4.096418187265827626e+00 -1.975375846754224562e-01
4.097492032091662573e+00 -1.998598516663208646e-01
4.098566956975481901e+00 -2.021874434858238756e-01
4.099642964169551540e+00 -2.045203847961541421e-01
4.100720055933138042e+00 -2.068587004311680244e-01
4.101798234532582299e+00 -2.092024153980430179e-01
4.102877502241367935e+00 -2.115515548789858036e-01
4.103957861340059132e+00 -2.139061442326559148e-01
4.105039314116434745e+00 -2.162662089960779577e-01
4.106121862865425243e+00 -2.186317748860420462e-01
4.107205509889183759e+00 -2.210028678009810510e-01
4.108290257497159814e+00 -2.233795138227135380e-01
4.109376108006028261e+00 -2.257617392179805116e-01
4.110463063739834944e+00 -2.281495704404449265e-01
4.111551127029929198e+00 -2.305430341322513010e-01
4.112640300215036682e+00 -2.329421571259153723e-01
4.113730585641330428e+00 -2.353469664462345401e-01
4.114821985662366011e+00 -2.377574893119113741e-01
4.115914502639228090e+00 -2.401737531376631485e-01
4.117008138940456696e+00 -2.425957855358890081e-01
4.118102896942127167e+00 -2.450236143186699522e-01
4.119198779027922974e+00 -2.474572674997927157e-01
4.120295787589067338e+00 -2.498967732964995636e-01
4.121393925024470661e+00 -2.523421601316543916e-01
4.122493193740663031e+00 -2.547934566356170882e-01
4.123593596151868823e+00 -2.572506916483005002e-01
4.124695134680083974e+00 -2.597138942213327861e-01
4.125797811755008482e+00 -2.621830936199098794e-01
4.126901629814191175e+00 -2.646583193251507704e-01
4.128006591302968431e+00 -2.671396010360025941e-01
4.129112698674536119e+00 -2.696269686714875546e-01
4.130219954390025983e+00 -2.721204523729803815e-01
4.131328360918445242e+00 -2.746200825061896889e-01
4.132437920736817816e+00 -2.771258896636505376e-01
4.133548636330122150e+00 -2.796379046667601953e-01
4.134660510191369376e+00 -2.821561585681811035e-01
4.135773544821678804e+00 -2.846806826541946056e-01
4.136887742730212203e+00 -2.872115084469166191e-01
4.138003106434326561e+00 -2.897486677068731864e-01
4.139119638459506589e+00 -2.922921924351953860e-01
4.140237341339442878e+00 -2.948421148761553590e-01
4.141356217616112723e+00 -2.973984675197352545e-01
4.142476269839710845e+00 -2.999612831038970251e-01
4.143597500568806602e+00 -3.025305946173797444e-01
4.144719912370274706e+00 -3.051064353020321862e-01
4.145843507819376050e+00 -3.076888386555116650e-01
4.146968289499840310e+00 -3.102778384340141860e-01
4.148094260003795775e+00 -3.128734686547064991e-01
4.149221421931927445e+00 -3.154757635986945585e-01
4.150349777893411307e+00 -3.180847578135392317e-01
4.151479330505992493e+00 -3.207004861160603348e-01
4.152610082396069657e+00 -3.233229835953458919e-01
4.153742036198632803e+00 -3.259522856152906600e-01
4.154875194557410722e+00 -3.285884278177645945e-01
4.156009560124813262e+00 -3.312314461252930942e-01
4.157145135562012150e+00 -3.338813767441159985e-01
4.158281923539021818e+00 -3.365382561672852768e-01
4.159419926734638118e+00 -3.392021211774603473e-01
4.160559147836591976e+00 -3.418730088502591191e-01
4.161699589541489885e+00 -3.445509565571325816e-01
4.162841254554892956e+00 -3.472360019686260846e-01
4.163984145591403063e+00 -3.499281830576848051e-01
4.165128265374599792e+00 -3.526275381026692801e-01
4.166273616637198529e+00 -3.553341056908525530e-01
4.167420202120986517e+00 -3.580479247216112326e-01
4.168568024576909892e+00 -3.607690344098357649e-01
4.169717086765154512e+00 -3.634974742894752642e-01
4.170867391455089113e+00 -3.662332842167611568e-01
4.172018941425422511e+00 -3.689765043740029782e-01
4.173171739464137886e+00 -3.717271752729056078e-01
4.174325788368586032e+00 -3.744853377582875176e-01
4.175481090945566187e+00 -3.772510330118502009e-01
4.176637650011265634e+00 -3.800243025556406251e-01
4.177795468391424016e+00 -3.828051882561019914e-01
4.178954548921267609e+00 -3.855937323276379392e-01
4.180114894445599916e+00 -3.883899773365893648e-01
4.181276507818886934e+00 -3.911939662052845712e-01
4.182439391905198534e+00 -3.940057422156916234e-01
4.183603549578372771e+00 -3.968253490138493045e-01
4.184768983721949276e+00 -3.996528306136317710e-01
4.185935697229265173e+00 -4.024882314010232998e-01
4.187103693003541238e+00 -4.053315961384340027e-01
4.188272973957819723e+00 -4.081829699687100632e-01
4.189443543015132221e+00 -4.110423984197545400e-01
4.190615403108441939e+00 -4.139099274086569524e-01
4.191788557180726293e+00 -4.167856032462558535e-01
4.192963008185075502e+00 -4.196694726417644628e-01
4.194138759084630408e+00 -4.225615827070908215e-01
4.195315812852746795e+00 -4.254619809617811721e-01
4.196494172472941209e+00 -4.283707153374725074e-01
4.197673840938979772e+00 -4.312878341828026985e-01
4.198854821254968783e+00 -4.342133862683014711e-01
4.200037116435300533e+00 -4.371474207911590359e-01
4.201220729504820284e+00 -4.400899873804484663e-01
4.202405663498766764e+00 -4.430411361019447880e-01
4.203591921462866310e+00 -4.460009174633798867e-01
4.204779506453426130e+00 -4.489693824197762417e-01
4.205968421537281010e+00 -4.519465823784712399e-01
4.207158669791956740e+00 -4.549325692047985759e-01
4.208350254305618598e+00 -4.579273952272721049e-01
4.209543178177162837e+00 -4.609311132432341584e-01
4.210737444516316152e+00 -4.639437765245911227e-01
4.211933056443574408e+00 -4.669654388232428177e-01
4.213130017090379376e+00 -4.699961543771999928e-01
4.214328329599058343e+00 -4.730359779161094624e-01
4.215527997122924475e+00 -4.760849646674525371e-01
4.216729022826371853e+00 -4.791431703626382599e-01
4.217931409884820404e+00 -4.822106512428961378e-01
4.219135161484892649e+00 -4.852874640658327299e-01
4.220340280824353307e+00 -4.883736661114913002e-01
4.221546771112212326e+00 -4.914693151889045764e-01
4.222754635568822579e+00 -4.945744696427502585e-01
4.223963877425823910e+00 -4.976891883597038269e-01
4.225174499926322547e+00 -5.008135307754997267e-01
4.226386506324834258e+00 -5.039475568814915096e-01
4.227599899887383827e+00 -5.070913272317231213e-01
4.228814683891609860e+00 -5.102449029501098243e-01
4.230030861626708827e+00 -5.134083457373440629e-01
4.231248436393612700e+00 -5.165817178784242181e-01
4.232467411504937438e+00 -5.197650822498882661e-01
4.233687790285085129e+00 -5.229585023273708444e-01
4.234909576070344350e+00 -5.261620421933849157e-01
4.236132772208843100e+00 -5.293757665447883509e-01
4.237357382060722877e+00 -5.325997407009994689e-01
4.238583408998075619e+00 -5.358340306116726737e-01
4.239810856405125783e+00 -5.390787028651704560e-01
4.241039727678175275e+00 -5.423338246965407894e-01
4.242270026225713586e+00 -5.455994639960463077e-01
4.243501755468516379e+00 -5.488756893178340368e-01
4.244734918839602855e+00 -5.521625698883185773e-01
4.245969519784411617e+00 -5.554601756153669800e-01
4.247205561760756254e+00 -5.587685770968845445e-01
4.248443048238931041e+00 -5.620878456301861004e-01
4.249681982701815741e+00 -5.654180532213068933e-01
4.250922368644827642e+00 -5.687592725941470473e-01
4.252164209576111631e+00 -5.721115772003921851e-01
4.253407509016483345e+00 -5.754750412289516559e-01
4.254652270499546418e+00 -5.788497396159905106e-01
4.255898497571795502e+00 -5.822357480551290099e-01
4.257146193792572753e+00 -5.856331430073768995e-01
4.258395362734253453e+00 -5.890420017118975782e-01
4.259646007982199833e+00 -5.924624021962896503e-01
4.260898133134872090e+00 -5.958944232874903157e-01
4.262151741803940297e+00 -5.993381446228651654e-01
4.263406837614236444e+00 -6.027936466610617217e-01
4.264663424203948061e+00 -6.062610106936145993e-01
4.265921505224568477e+00 -6.097403188562983134e-01
4.267181084341013175e+00 -6.132316541409046362e-01
4.268442165231733476e+00 -6.167351004073378107e-01
4.269704751588669467e+00 -6.202507423954447541e-01
4.270968847117444511e+00 -6.237786657377372146e-01
4.272234455537321729e+00 -6.273189569716497438e-01
4.273501580581318571e+00 -6.308717035524756822e-01
4.274770225996323170e+00 -6.344369938665322950e-01
4.276040395543049932e+00 -6.380149172440960914e-01
4.277312092996238491e+00 -6.416055639732672899e-01
4.278585322144605740e+00 -6.452090253133844211e-01
4.279860086790970186e+00 -6.488253935091694569e-01
4.281136390752365628e+00 -6.524547618050117181e-01
4.282414237859999417e+00 -6.560972244592768732e-01
4.283693631959454073e+00 -6.597528767593464627e-01
4.284974576910645538e+00 -6.634218150363403455e-01
4.286257076587940418e+00 -6.671041366805618988e-01
4.287541134880281213e+00 -6.707999401572252163e-01
4.288826755691141912e+00 -6.745093250219948988e-01
4.290113942938734048e+00 -6.782323919375360388e-01
4.291402700555962291e+00 -6.819692426896448723e-01
4.292693032490553229e+00 -6.857199802041680226e-01
4.293984942705173502e+00 -6.894847085642383799e-01
4.295278435177392495e+00 -6.932635330273446694e-01
4.296573513899889285e+00 -6.970565600434610598e-01
4.297870182880415335e+00 -7.008638972728060690e-01
4.299168446141913513e+00 -7.046856536043091257e-01
4.300468307722653094e+00 -7.085219391746777617e-01
4.301769771676187126e+00 -7.123728653870847749e-01
4.303072842071562931e+00 -7.162385449310885166e-01
4.304377522993283023e+00 -7.201190918021603826e-01
4.305683818541438335e+00 -7.240146213220940430e-01
4.306991732831833453e+00 -7.279252501598146852e-01
4.308301269995950200e+00 -7.318510963520833412e-01
4.309612434181165241e+00 -7.357922793253743876e-01
4.310925229550708337e+00 -7.397489199174174246e-01
4.312239660283798237e+00 -7.437211403996754067e-01
4.313555730575774128e+00 -7.477090645002716363e-01
4.314873444638060107e+00 -7.517128174268563612e-01
4.316192806698381901e+00 -7.557325258907343635e-01
4.317513821000733998e+00 -7.597683181305665556e-01
4.318836491805514655e+00 -7.638203239373332343e-01
4.320160823389659122e+00 -7.678886746795426932e-01
4.321486820046606780e+00 -7.719735033285535231e-01
4.322814486086526742e+00 -7.760749444851857692e-01
4.324143825836276989e+00 -7.801931344060766271e-01
4.325474843639550926e+00 -7.843282110311149413e-01
4.326807543857010607e+00 -7.884803140114420295e-01
4.328141930866256537e+00 -7.926495847374959158e-01
4.329478009062054156e+00 -7.968361663684507823e-01
4.330815782856300977e+00 -8.010402038614575781e-01
4.332155256678169586e+00 -8.052618440020469226e-01
4.333496434974248857e+00 -8.095012354351983630e-01
4.334839322208514645e+00 -8.137585286963824327e-01
4.336183922862556273e+00 -8.180338762443690737e-01
4.337530241435554323e+00 -8.223274324936256097e-01
4.338878282444419199e+00 -8.266393538481089376e-01
4.340228050423936779e+00 -8.309697987357583804e-01
4.341579549926746218e+00 -8.353189276431723931e-01
4.342932785523566430e+00 -8.396869031518869875e-01
4.344287761803175663e+00 -8.440738899745979795e-01
4.345644483372553601e+00 -8.484800549927435931e-01
4.347002954857035917e+00 -8.529055672949196198e-01
4.348363180900285840e+00 -8.573505982155681382e-01
4.349725166164530421e+00 -8.618153213753940722e-01
4.351088915330540097e+00 -8.662999127218117268e-01
4.352454433097779685e+00 -8.708045505709135492e-01
4.353821724184554931e+00 -8.753294156502383627e-01
4.355190793327998300e+00 -8.798746911422107297e-01
4.356561645284306117e+00 -8.844405627291622718e-01
4.357934284828715477e+00 -8.890272186386399822e-01
4.359308716755665003e+00 -8.936348496903170346e-01
4.360684945878944951e+00 -8.982636493439890568e-01
4.362062977031680333e+00 -9.029138137480803294e-01
4.363442815066576941e+00 -9.075855417901821376e-01
4.364824464855900921e+00 -9.122790351478662352e-01
4.366207931291639532e+00 -9.169944983412988693e-01
4.367593219285661021e+00 -9.217321387870983651e-01
4.368980333769695079e+00 -9.264921668528535159e-01
4.370369279695585085e+00 -9.312747959138998333e-01
4.371760062035273009e+00 -9.360802424103674690e-01
4.373152685780961058e+00 -9.409087259065380682e-01
4.374547155945275101e+00 -9.457604691513233908e-01
4.375943477561252237e+00 -9.506356981397393602e-01
4.377341655682593036e+00 -9.555346421767996201e-01
4.378741695383651766e+00 -9.604575339420207136e-01
4.380143601759600713e+00 -9.654046095561585883e-01
4.381547379926599817e+00 -9.703761086495963362e-01
4.382953035021786015e+00 -9.753722744317895321e-01
4.384360572203530815e+00 -9.803933537634231810e-01
4.385769996651431413e+00 -9.854395972294033301e-01
4.387181313566484775e+00 -9.905112592143494599e-01
4.388594528171254616e+00 -9.956085979800053387e-01
4.390009645709867847e+00 -1.000731875743995802e+00
4.391426671448277474e+00 -1.005881358761436806e+00
4.392845610674256385e+00 -1.011057317407983325e+00
4.394266468697573202e+00 -1.016260026265362493e+00
4.395689250850168150e+00 -1.021489764209309925e+00
4.397113962486152161e+00 -1.026746814499093441e+00
4.398540608982070665e+00 -1.032031464870420301e+00
4.399969195736905370e+00 -1.037344007629773301e+00
4.401399728172251891e+00 -1.042684739751948753e+00
4.402832211732504497e+00 -1.048053962980206144e+00
4.404266651884850781e+00 -1.053451983928411551e+00
4.405703054119550544e+00 -1.058879114186998649e+00
4.407141423949933134e+00 -1.064335670430752945e+00
4.408581766912585742e+00 -1.069821974530286379e+00
4.410024088567538136e+00 -1.075338353666402513e+00
4.411468394498265333e+00 -1.080885140447261250e+00
4.412914690311966481e+00 -1.086462673029524151e+00
4.414362981639575523e+00 -1.092071295241979989e+00
4.415813274135942379e+00 -1.097711356713338970e+00
4.417265573480032792e+00 -1.103383213003638286e+00
4.418719885374928324e+00 -1.109087225738649263e+00
4.420176215548116794e+00 -1.114823762749239444e+00
4.421634569751500266e+00 -1.120593198213624131e+00
4.423094953761587789e+00 -1.126395912804480703e+00
4.424557373379694347e+00 -1.132232293840350179e+00
4.426021834431951518e+00 -1.138102735440702062e+00
4.427488342769599683e+00 -1.144007638686716177e+00
4.428956904268980921e+00 -1.149947411785632312e+00
4.430427524831832997e+00 -1.155922470241038669e+00
4.431900210385307126e+00 -1.161933237027487742e+00
4.433374966882168700e+00 -1.167980142770765450e+00
4.434851800300998015e+00 -1.174063625933827737e+00
4.436330716646216032e+00 -1.180184133007578184e+00
4.437811721948377475e+00 -1.186342118708697102e+00
4.439294822264192142e+00 -1.192538046182384903e+00
4.440780023676733634e+00 -1.198772387212207136e+00
4.442267332295652515e+00 -1.205045622436510033e+00
4.443756754257190522e+00 -1.211358241570829275e+00
4.445248295724496757e+00 -1.217710743638575011e+00
4.446741962887644561e+00 -1.224103637207833550e+00
4.448237761963850900e+00 -1.230537440636596536e+00
4.449735699197687744e+00 -1.237012682325950408e+00
4.451235780861112268e+00 -1.243529900980442804e+00
4.452738013253780380e+00 -1.250089645878661893e+00
4.454242402703075143e+00 -1.256692477151017506e+00
4.455748955564326153e+00 -1.263338966067805158e+00
4.457257678221034247e+00 -1.270029695336837738e+00
4.458768577084899931e+00 -1.276765259410206133e+00
4.460281658596150223e+00 -1.283546264802727377e+00
4.461796929223567076e+00 -1.290373330419914533e+00
4.463314395464715645e+00 -1.297247087898076190e+00
4.464834063846176093e+00 -1.304168181956158135e+00
4.466355940923577350e+00 -1.311137270758913953e+00
4.467880033281927510e+00 -1.318155026294149268e+00
4.469406347535654689e+00 -1.325222134761935955e+00
4.470934890328834399e+00 -1.332339296978337861e+00
4.472465668335436462e+00 -1.339507228794032168e+00
4.473998688259355205e+00 -1.346726661526607360e+00
4.475533956834756744e+00 -1.353998342410186684e+00
4.477071480826117167e+00 -1.361323035060011843e+00
4.478611267028463239e+00 -1.368701519955081158e+00
4.480153322267622862e+00 -1.376134594938683620e+00
4.481697653400265047e+00 -1.383623075736664321e+00
4.483244267314248965e+00 -1.391167796496658449e+00
4.484793170928672801e+00 -1.398769610346300984e+00
4.486344371194123326e+00 -1.406429389973759214e+00
4.487897875092929034e+00 -1.414148028230619136e+00
4.489453689639208100e+00 -1.421926438757163069e+00
4.491011821879228982e+00 -1.429765556633673329e+00
4.492572278891460158e+00 -1.437666339055620801e+00
4.494135067786833027e+00 -1.445629766037225261e+00
4.495700195708995928e+00 -1.453656841142674683e+00
4.497267669834378090e+00 -1.461748592246082890e+00
4.498837497372547567e+00 -1.469906072323907020e+00
4.500409685566279627e+00 -1.478130360278288480e+00
4.501984241691816990e+00 -1.486422561795533559e+00
4.503561173059138945e+00 -1.494783810240408961e+00
4.505140487012029737e+00 -1.503215267586975656e+00
4.506722190928446281e+00 -1.511718125390563383e+00
4.508306292220590983e+00 -1.520293605799678316e+00
4.509892798335185304e+00 -1.528942962612700462e+00
4.511481716753743321e+00 -1.537667482380649764e+00
4.513073054992647215e+00 -1.546468485556959260e+00
4.514666820603529196e+00 -1.555347327700491666e+00
4.516263021173344328e+00 -1.564305400730021667e+00
4.517861664324660076e+00 -1.573344134236767333e+00
4.519462757715933421e+00 -1.582464996856606909e+00
4.521066309041598785e+00 -1.591669497704146563e+00
4.522672326032454393e+00 -1.600959187875075740e+00
4.524280816455749310e+00 -1.610335662017011282e+00
4.525891788115472991e+00 -1.619800559975772769e+00
4.527505248852652819e+00 -1.629355568520172159e+00
4.529121206545441147e+00 -1.639002423148600673e+00
4.530739669109517642e+00 -1.648742909985341232e+00
4.532360644498179880e+00 -1.658578867768074172e+00
4.533984140702647991e+00 -1.668512189935273060e+00
4.535610165752365752e+00 -1.678544826817815805e+00
4.537238727715100062e+00 -1.688678787940803172e+00
4.538869834697353944e+00 -1.698916144444331255e+00
4.540503494844464250e+00 -1.709259031627578640e+00
4.542139716340916955e+00 -1.719709651626897706e+00
4.543778507410660694e+00 -1.730270276235097882e+00
4.545419876317210672e+00 -1.740943249869562059e+00
4.547063831364074993e+00 -1.751730992702302592e+00
4.548710380894863903e+00 -1.762636003958310438e+00
4.550359533293613090e+00 -1.773660865396869513e+00
4.552011296985106092e+00 -1.784808244986624493e+00
4.553665680434991536e+00 -1.796080900786022116e+00
4.555322692150221009e+00 -1.807481685046914199e+00
4.556982340679164523e+00 -1.819013548551823956e+00
4.558644634611944468e+00 -1.830679545206105541e+00
4.560309582580775789e+00 -1.842482836899976606e+00
4.561977193260089436e+00 -1.854426698659348949e+00
4.563647475366975570e+00 -1.866514524109809114e+00
4.565320437661321229e+00 -1.878749831272046533e+00
4.566996088946148724e+00 -1.891136268717324986e+00
4.568674438067969135e+00 -1.903677622108448153e+00
4.570355493916912870e+00 -1.916377821153896210e+00
4.572039265427195076e+00 -1.929240947011152896e+00
4.573725761577251525e+00 -1.942271240169240132e+00
4.575414991390100106e+00 -1.955473108852632036e+00
4.577106963933696981e+00 -1.968851137986634914e+00
4.578801688321090246e+00 -1.982410098768176532e+00
4.580499173710884442e+00 -1.996154958895788312e+00
4.582199429307398653e+00 -2.010090893509786092e+00
4.583902464361035989e+00 -2.024223296905536262e+00
4.585608288168655733e+00 -2.038557795085771840e+00
4.587316910073731435e+00 -2.053100259222636392e+00
4.589028339466841189e+00 -2.067856820114784000e+00
4.590742585785827501e+00 -2.082833883723058666e+00
4.592459658516181875e+00 -2.098038147887943961e+00
4.594179567191436497e+00 -2.113476620336171674e+00
4.595902321393327661e+00 -2.129156638095601739e+00
4.597627930752304692e+00 -2.145085888458003964e+00
4.599356404947700483e+00 -2.161272431633650903e+00
4.601087753708132055e+00 -2.177724725269884143e+00
4.602821986811902910e+00 -2.194451651018518579e+00
4.604559114087185101e+00 -2.211462543358138966e+00
4.606299145412537932e+00 -2.228767220912498903e+00
4.608042090717094474e+00 -2.246376020519405436e+00
4.609787959980977234e+00 -2.264299834353176166e+00
4.611536763235715597e+00 -2.282550150431726266e+00
4.613288510564436784e+00 -2.301139096883192181e+00
4.615043212102409420e+00 -2.320079490405155820e+00
4.616800878037236266e+00 -2.339384889394272804e+00
4.618561518609290317e+00 -2.359069652303880105e+00
4.620325144112143789e+00 -2.379149001856446954e+00
4.622091764892780397e+00 -2.399639095827526436e+00
4.623861391352145134e+00 -2.420557105232242989e+00
4.625634033945362766e+00 -2.441921300854510868e+00
4.627409703182182810e+00 -2.463751149217270786e+00
4.629188409627429834e+00 -2.486067419256508426e+00
4.630970163901226400e+00 -2.508892301158251570e+00
4.632754976679565928e+00 -2.532249539072101374e+00
4.634542858694541856e+00 -2.556164579681341475e+00
4.636333820734814815e+00 -2.580664738967625382e+00
4.638127873646073596e+00 -2.605779389907651566e+00
4.639925028331281176e+00 -2.631540174332634763e+00
4.641725295751262692e+00 -2.657981242791203069e+00
4.643528686924951465e+00 -2.685139526967002865e+00
4.645335212929872171e+00 -2.713055050111263355e+00
4.647144884902625783e+00 -2.741771282035081914e+00
4.648957714039149813e+00 -2.771335546560335317e+00
4.650773711595321380e+00 -2.801799491026495836e+00
4.652592888887228995e+00 -2.833219629537559126e+00
4.654415257291668162e+00 -2.865657974313933209e+00
4.656240828246650310e+00 -2.899182772862727742e+00
4.658069613251674568e+00 -2.933869372989036162e+00
4.659901623868361042e+00 -2.969801243222522924e+00
4.661736871720707498e+00 -3.007071183403888792e+00
4.663575368495731510e+00 -3.045782769625166697e+00
4.665417125943757348e+00 -3.086052090147497928e+00
4.667262155878946217e+00 -3.128009845588838100e+00
4.669110470179834493e+00 -3.171803909135463062e+00
4.670962080789628601e+00 -3.217602473249004280e+00
4.672816999716872033e+00 -3.265597951886090922e+00
4.674675239035754437e+00 -3.316011866911436456e+00
4.676536810886660511e+00 -3.369101032492217929e+00
4.678401727476728666e+00 -3.425165474538551358e+00
4.680270001080172548e+00 -3.484558704203729818e+00
4.682141644038965822e+00 -3.547701238541675295e+00
4.684016668763172575e+00 -3.615098683489970988e+00
4.685895087731524633e+00 -3.687366361142175197e+00
4.687776913491996211e+00 -3.765263546678822681e+00
4.689662158662152081e+00 -3.849742198387409609e+00
4.691550835929856333e+00 -3.942018229657402006e+00
4.693442958053624103e+00 -4.043679123622480276e+00
4.695338537863220196e+00 -4.156852680165253666e+00
4.697237588260266605e+00 -4.284483972715459998e+00
4.699140122218604887e+00 -4.430816201835065193e+00
4.701046152785035126e+00 -4.602287190639315462e+00
4.702955693079690747e+00 -4.809364594711584395e+00
4.704868756296664678e+00 -5.070820112552733683e+00
4.706785355704637297e+00 -5.425794932167579354e+00
4.708705504647269002e+00 -5.981147502472652810e+00
4.710629216543965825e+00 -7.337998570129752984e+00
4.712556504890274667e+00 nan
4.714487383258540554e+00 nan
4.716421865298562111e+00 nan
4.718359964738009893e+00 nan
4.720301695383215979e+00 nan
4.722247071119604733e+00 nan
4.724196105912370491e+00 nan
4.726148813807167670e+00 nan
4.728105208930550418e+00 nan
4.730065305490802174e+00 nan
4.732029117778383309e+00 nan
4.733996660166650550e+00 nan
4.735967947112564858e+00 nan
4.737942993157176375e+00 nan
4.739921812926468192e+00 nan
4.741904421131850178e+00 nan
4.743890832570897054e+00 nan
4.745881062128102457e+00 nan
4.747875124775380762e+00 nan
4.749873035572953484e+00 nan
4.751874809669875077e+00 nan
4.753880462304801213e+00 nan
4.755890008806779257e+00 nan
4.757903464595780285e+00 nan
4.759920845183630789e+00 nan
4.761942166174557123e+00 nan
4.763967443266003521e+00 nan
4.765996692249451883e+00 nan
4.768029929010991097e+00 nan
4.770067169532286044e+00 nan
4.772108429891157577e+00 nan
4.774153726262442277e+00 nan
4.776203074918842439e+00 nan
4.778256492231546027e+00 nan
4.780313994671220534e+00 nan
4.782375598808647155e+00 nan
4.784441321315603624e+00 nan
4.786511178965774604e+00 nan
4.788585188635392065e+00 nan
4.790663367304288656e+00 nan
4.792745732056559405e+00 nan
4.794832300081496967e+00 nan
4.796923088674541091e+00 nan
4.799018115237960735e+00 nan
4.801117397281955412e+00 nan
4.803220952425359513e+00 nan
4.805328798396621970e+00 nan
4.807440953034801900e+00 nan
4.809557434290299582e+00 nan
4.811678260226000425e+00 nan
4.813803449018029035e+00 nan
4.815933018956776834e+00 nan
4.818066988447949228e+00 nan
4.820205376013334764e+00 nan
4.822348200292017495e+00 nan
4.824495480041162132e+00 nan
4.826647234137108278e+00 nan
4.828803481576456669e+00 nan
4.830964241476904064e+00 nan
4.833129533078494688e+00 nan
4.835299375744471106e+00 nan
4.837473788962415533e+00 nan
4.839652792345395582e+00 nan
4.841836405632850671e+00 nan
4.844024648691903856e+00 nan
4.846217541518271332e+00 nan
4.848415104237452589e+00 nan
4.850617357105948990e+00 nan
4.852824320512199030e+00 nan
4.855036014977953229e+00 nan
4.857252461159246693e+00 nan
4.859473679847650551e+00 nan
4.861699691971552717e+00 nan
4.863930518597153529e+00 nan
4.866166180929917040e+00 nan
4.868406700315589752e+00 nan
4.870652098241536443e+00 nan
4.872902396338074205e+00 nan
4.875157616379548919e+00 nan
4.877417780285840720e+00 nan
4.879682910123467110e+00 nan
4.881953028106977399e+00 nan
4.884228156600368465e+00 nan
4.886508318118222505e+00 nan
4.888793535327298656e+00 nan
4.891083831047700947e+00 nan
4.893379228254350011e+00 nan
4.895679750078481440e+00 nan
4.897985419808853713e+00 nan
4.900296260893423295e+00 nan
4.902612296940588976e+00 nan
4.904933551720747964e+00 nan
4.907260049167871507e+00 nan
4.909591813380802527e+00 nan
4.911928868625007105e+00 nan
4.914271239333909413e+00 nan
4.916618950110533959e+00 nan
4.918972025729167363e+00 nan
4.921330491136743923e+00 nan
4.923694371454692131e+00 nan
4.926063691980355763e+00 nan
4.928438478188729377e+00 nan
4.930818755734221348e+00 nan
4.933204550452122028e+00 nan
4.935595888360559513e+00 nan
4.937992795662010437e+00 nan
4.940395298745140273e+00 nan
4.942803424186660521e+00 nan
4.945217198752907883e+00 nan
4.947636649401897735e+00 nan
4.950061803284939721e+00 nan
4.952492687748588196e+00 nan
4.954929330336608650e+00 nan
4.957371758791660810e+00 nan
4.959820001057467564e+00 nan
4.962274085280546920e+00 nan
4.964734039812266353e+00 nan
4.967199893210938910e+00 nan
4.969671674243612891e+00 nan
4.972149411888369563e+00 nan
4.974633135336135936e+00 nan
4.977122873993031327e+00 nan
4.979618657482260957e+00 nan
4.982120515646357717e+00 nan
4.984628478549446129e+00 nan
4.987142576479215883e+00 nan
4.989662839949409623e+00 nan
4.992189299701838223e+00 nan
4.994721986708768213e+00 nan
4.997260932175325188e+00 nan
4.999806167541604118e+00 nan
5.002357724485294810e+00 nan
5.004915634923858825e+00 nan
5.007479931017044805e+00 nan
5.010050645169455308e+00 nan
5.012627810032799225e+00 nan
5.015211458508682441e+00 nan
5.017801623750927753e+00 nan
5.020398339168259838e+00 nan
5.023001638427025739e+00 nan
5.025611555453618706e+00 nan
5.028228124437426949e+00 nan
5.030851379833325865e+00 nan
5.033481356364537085e+00 nan
5.036118089025519495e+00 nan
5.038761613084568936e+00 nan
5.041411964086951691e+00 nan
5.044069177857572583e+00 nan
5.046733290504023195e+00 nan
5.049404338419662963e+00 nan
5.052082358286400954e+00 nan
5.054767387078034524e+00 nan
5.057459462063110145e+00 nan
5.060158620808166141e+00 nan
5.062864901181027832e+00 nan
5.065578341353789149e+00 nan
5.068298979806363569e+00 nan
5.071026855329554550e+00 nan
5.073762007028524756e+00 nan
5.076504474326299032e+00 nan
5.079254296966979609e+00 nan
5.082011515019521752e+00 nan
5.084776168881034231e+00 nan
5.087548299280481245e+00 nan
5.090327947282435872e+00 nan
5.093115154290521751e+00 nan
5.095909962051448083e+00 nan
5.098712412658556126e+00 nan
5.101522548555775138e+00 nan
5.104340412541640504e+00 nan
5.107166047772992101e+00 nan
5.109999497769282861e+00 nan
5.112840806416395267e+00 nan
5.115690017970875303e+00 nan
5.118547177064230347e+00 nan
5.121412328706919759e+00 nan
5.124285518292946762e+00 nan
5.127166791603980478e+00 nan
5.130056194813881199e+00 nan
5.132953774493313581e+00 nan
5.135859577614044547e+00 nan
5.138773651553855792e+00 nan
5.141696044100980245e+00 nan
5.144626803458967501e+00 nan
5.147565978251624763e+00 nan
5.150513617527649579e+00 nan
5.153469770765899405e+00 nan
5.156434487880169115e+00 nan
5.159407819224421488e+00 nan
5.162389815598088738e+00 nan
5.165380528251075631e+00 nan
5.168380008889408295e+00 nan
5.171388309680396311e+00 nan
5.174405483258248672e+00 nan
5.177431582729778548e+00 nan
5.180466661679808738e+00 nan
5.183510774177234381e+00 nan
5.186563974780600716e+00 nan
5.189626318544148020e+00 nan
5.192697861023955141e+00 nan
5.195778658283779272e+00 nan
5.198868766901578731e+00 nan
5.201968243975541917e+00 nan
5.205077147130603876e+00 nan
5.208195534525065895e+00 nan
5.211323464856916665e+00 nan
5.214460997370854223e+00 nan
5.217608191864811396e+00 nan
5.220765108696991064e+00 nan
5.223931808793001785e+00 nan
5.227108353652717199e+00 nan
5.230294805357833532e+00 nan
5.233491226578949274e+00 nan
5.236697680583159986e+00 nan
5.239914231241778353e+00 nan
5.243140943037756685e+00 nan
5.246377881073863492e+00 nan
5.249625111080348461e+00 nan
5.252882699423170543e+00 nan
5.256150713112337947e+00 nan
5.259429219809979017e+00 nan
5.262718287839170728e+00 nan
5.266017986192272460e+00 nan
5.269328384539832655e+00 nan
5.272649553239624254e+00 nan
5.275981563345424341e+00 nan
5.279324486616558509e+00 nan
5.282678395526977155e+00 nan
5.286043363274904650e+00 nan
5.289419463792653708e+00 nan
5.292806771756163542e+00 nan
5.296205362595364896e+00 nan
5.299615312504052156e+00 nan
5.303036698450362962e+00 nan
5.306469598187446124e+00 nan
5.309914090263853303e+00 nan
5.313370254034790463e+00 nan
5.316838169672882586e+00 nan
5.320317918179576111e+00 nan
5.323809581396736768e+00 nan
5.327313242018002271e+00 nan
5.330828983601000104e+00 nan
5.334356890579115884e+00 nan
5.337897048273902101e+00 nan
5.341449542907725778e+00 nan
5.345014461616164780e+00 nan
5.348591892461323383e+00 nan
5.352181924444687766e+00 nan
5.355784647520675179e+00 nan
5.359400152610430013e+00 nan
5.363028531615391614e+00 nan
5.366669877431819558e+00 nan
5.370324283964866829e+00 nan
5.373991846143395534e+00 nan
5.377672659935040400e+00 nan
5.381366822361098201e+00 nan
5.385074431512384407e+00 nan
5.388795586564627982e+00 nan
5.392530387794918667e+00 nan
5.396278936597734166e+00 nan
5.400041335501749806e+00 nan
5.403817688186963508e+00 nan
5.407608099501658216e+00 nan
5.411412675480409717e+00 nan
5.415231523361710764e+00 nan
5.419064751606409658e+00 nan
5.422912469916510325e+00 nan
5.426774789253832054e+00 nan
5.430651821859776796e+00 nan
5.434543681274720761e+00 nan
5.438450482358298643e+00 nan
5.442372341310061756e+00 nan
5.446309375690054466e+00 nan
5.450261704440539035e+00 nan
5.454229447907390060e+00 nan
5.458212727862427727e+00 nan
5.462211667526181813e+00 nan
5.466226391590605083e+00 nan
5.470257026243009690e+00 nan
5.474303699189707828e+00 nan
5.478366539680649794e+00 nan
5.482445678534558553e+00 nan
5.486541248164049200e+00 nan
5.490653382602058485e+00 nan
5.494782217528009660e+00 nan
5.498927890295057352e+00 nan
5.503090539957890215e+00 nan
5.507270307300571766e+00 nan
5.511467334865774781e+00 nan
5.515681766983810519e+00 nan
5.519913749802810798e+00 nan
5.524163431319546902e+00 nan
5.528430961410356836e+00 nan
5.532716491863547859e+00 nan
5.537020176411671102e+00 nan
5.541342170765031661e+00 nan
5.545682632645933197e+00 nan
5.550041721823092189e+00 nan
5.554419600147652680e+00 nan
5.558816431589129081e+00 nan
5.563232382272713217e+00 nan
5.567667620517401161e+00 nan
5.572122316874380310e+00 nan
5.576596644167147510e+00 nan
5.581090777531639624e+00 nan
5.585604894457857128e+00 nan
5.590139174832413183e+00 nan
5.594693800981467291e+00 nan
5.599268957715508144e+00 nan
5.603864832374283012e+00 nan
5.608481614873335630e+00 nan
5.613119497751631215e+00 nan
5.617778676219667311e+00 nan
5.622459348209622121e+00 nan
5.627161714425753303e+00 nan
5.631885978396592662e+00 nan
5.636632346528370974e+00 nan
5.641401028159087616e+00 nan
5.646192235614803323e+00 nan
5.651006184266335275e+00 nan
5.655843092587948817e+00 nan
5.660703182217453389e+00 nan
5.665586678017138667e+00 nan
5.670493808137136327e+00 nan
5.675424804079382213e+00 nan
5.680379900763790069e+00 nan
5.685359336596064850e+00 nan
5.690363353536552538e+00 nan
5.695392197171783799e+00 nan
5.700446116786839212e+00 nan
5.705525365440183627e+00 nan
5.710630200040416327e+00 nan
5.715760881424297501e+00 nan
5.720917674437783873e+00 nan
5.726100848018139011e+00 nan
5.731310675278849409e+00 nan
5.736547433596741463e+00 nan
5.741811404700702504e+00 nan
5.747102874763757363e+00 nan
5.752422134496550044e+00 nan
5.757769479243994404e+00 nan
5.763145209084510334e+00 nan
5.768549628931233464e+00 nan
5.773983048636988968e+00 nan
5.779445783101087031e+00 nan
5.784938152379712761e+00 nan
5.790460481799366121e+00 nan
5.796013102072707923e+00 nan
5.801596349418697507e+00 nan
5.807210565685005932e+00 nan
5.812856098474582289e+00 nan
5.818533301275796710e+00 nan
5.824242533595541893e+00 nan
5.829984161097237383e+00 nan
5.835758555741686671e+00 nan
5.841566095932742897e+00 nan
5.847407166667204947e+00 nan
5.853282159688342645e+00 nan
5.859191473645060100e+00 nan
5.865135514254628646e+00 nan
5.871114694471017970e+00 nan
5.877129434658264984e+00 nan
5.883180162768278265e+00 nan
5.889267314525202579e+00 nan
5.895391333614211860e+00 nan
5.901552671876882705e+00 nan
5.907751789512585283e+00 nan
5.913989155285328536e+00 nan
5.920265246738261489e+00 nan
5.926580550413701687e+00 nan
5.932935562080933423e+00 nan
5.939330786971244613e+00 nan
5.945766740019675645e+00 nan
5.952243946115789441e+00 nan
5.958762940361329363e+00 nan
5.965324268337119484e+00 nan
5.971928486378742740e+00 nan
5.978576161860477356e+00 nan
5.985267873489973134e+00 nan
5.992004211611512865e+00 nan
5.998785778520367096e+00 nan
6.005613188787836343e+00 nan
6.012487069596523348e+00 nan
6.019408061088485695e+00 nan
6.026376816724116736e+00 nan
6.033394003654461990e+00 nan
6.040460303106624629e+00 nan
6.047576410781910994e+00 nan
6.054743037269550321e+00 nan
6.061960908473891685e+00 nan
6.069230766057982507e+00 nan
6.076553367903328784e+00 nan
6.083929488585569700e+00 nan
6.091359919869189454e+00 nan
6.098845471219218162e+00 nan
6.106386970333100628e+00 nan
6.113985263692699235e+00 nan
6.121641217136339463e+00 nan
6.129355716454314873e+00 nan
6.137129668005941951e+00 nan
6.144963999361692686e+00 nan
6.152859659970562944e+00 nan
6.160817621852872072e+00 nan
6.168838880322263130e+00 nan
6.176924454735128300e+00 nan
6.185075389272110868e+00 nan
6.193292753750012203e+00 nan
6.201577644468257766e+00 nan
6.209931185090574957e+00 nan
6.218354527562580003e+00 nan
6.226848853069815171e+00 nan
6.235415373035016806e+00 nan
6.244055330159399730e+00 nan
6.252769999509150800e+00 nan
6.261560689648359990e+00 nan
6.270428743823710960e+00 nan
6.279375541200242772e+00 nan
6.288402498153844000e+00 nan
6.297511069622393265e+00 nan
6.306702750517595213e+00 nan
6.315979077203847325e+00 nan
6.325341629044289427e+00 nan
6.334792030020864217e+00 nan
6.344331950431383760e+00 nan
6.353963108666804693e+00 nan
6.363687273076484630e+00 nan
6.373506263922830151e+00 nan
6.383421955433779438e+00 nan
6.393436277957737168e+00 nan
6.403551220225823570e+00 nan
6.413768831731300857e+00 nan
6.424091225229416224e+00 nan
6.434520579368536275e+00 nan
6.445059141459482888e+00 nan
6.455709230390514364e+00 nan
6.466473239700785136e+00 nan
6.477353640818395597e+00 nan
6.488352986477416096e+00 nan
6.499473914324335411e+00 nan
6.510719150725257087e+00 nan
6.522091514791137357e+00 nan
6.533593922631652617e+00 nan
6.545229391857326107e+00 nan
6.557001046345916073e+00 nan
6.568912121290343187e+00 nan
6.580965968552359158e+00 nan
6.593166062339547828e+00 nan
6.605516005233548427e+00 nan
6.618019534594152375e+00 nan
6.630680529366143716e+00 nan
6.643503017323897808e+00 nan
6.656491182782767524e+00 nan
6.669649374818233944e+00 nan
6.682982116031645603e+00 nan
6.696494111905008317e+00 nan
6.710190260797508799e+00 nan
6.724075664631778970e+00 nan
6.738155640332543328e+00 nan
6.752435732080137143e+00 nan
6.766921724447716002e+00 nan
6.781619656504620508e+00 nan
6.796535836966433486e+00 nan
6.811676860491498786e+00 nan
6.827049625227417096e+00 nan
6.842661351722409968e+00 nan
6.858519603336207027e+00 nan
6.874632308288956217e+00 nan
6.891007783514037754e+00 nan
6.907654760492492052e+00 nan
6.924582413267771130e+00 nan
6.941800388871175009e+00 nan


==> figures/proposal_10.dat <==
5.000000000000000000e+00 1.919457843093382021e-02 5.245750176846696988e-04 1.649775448456699059e-02 3.749151228474772242e-04
1.000000000000000000e+01 1.435543147639511789e-02 3.697119541735642144e-04 1.206749364538595333e-02 2.818105559828408893e-04
2.000000000000000000e+01 1.028114222909543019e-02 2.465297577958505898e-04 8.848090689078460386e-03 2.342198026951429132e-04
3.000000000000000000e+01 8.785960339804121250e-03 1.889556877656764511e-04 7.109454316846394901e-03 1.648688320028568086e-04
4.000000000000000000e+01 7.489137133470887865e-03 1.629620472811616817e-04 6.177778633993882655e-03 1.336626092140892727e-04
5.000000000000000000e+01 6.776198853541979053e-03 1.683131989331293683e-04 5.619570424351003936e-03 1.309672151615026638e-04


==> figures/proposal_15.dat <==
5.000000000000000000e+00 4.309086327804943078e-02 8.604249910816581890e-04 3.304798690512840420e-02 5.249736290122756187e-04
1.000000000000000000e+01 3.178407073718502590e-02 6.982702977727257149e-04 2.491458745880966927e-02 4.333935387159077823e-04
2.000000000000000000e+01 2.257990434925515044e-02 4.639515877798750551e-04 1.830055341723155204e-02 3.054886019234124531e-04
3.000000000000000000e+01 1.825184814435576799e-02 3.388479115657739042e-04 1.517458994204223637e-02 2.079037902169131227e-04
4.000000000000000000e+01 1.573158426609524638e-02 2.561113502221067963e-04 1.331944708861342551e-02 2.366779715423508528e-04
5.000000000000000000e+01 1.409130433692218874e-02 2.493742029278456034e-04 1.180859052977941900e-02 1.942687360369887810e-04


==> figures/proposal_20.dat <==
5.000000000000000000e+00 9.227339214035940040e-02 1.865756022128935935e-03 4.630520727568256112e-02 7.021308186832895919e-04
1.000000000000000000e+01 7.034640396343400104e-02 1.630936788963007703e-03 3.564510282619284126e-02 4.281728009472390807e-04
2.000000000000000000e+01 4.801293775985976398e-02 1.221705010992135600e-03 2.601805496836205253e-02 3.217620004092171075e-04
3.000000000000000000e+01 3.841775331028021018e-02 9.507717417873637333e-04 2.185655346833128426e-02 2.794714935112506860e-04
4.000000000000000000e+01 3.155403907750353037e-02 6.219107365577709792e-04 1.923943580038716891e-02 2.197026662431188389e-04
5.000000000000000000e+01 2.772989248463607337e-02 5.833498410482174405e-04 1.731316492045961372e-02 2.100314113070081282e-04


==> figures/synth_2.dat <==
0.000000000000000000e+00 4.634503960550525048e-01 7.217567119334090606e-03
5.000000000000000000e+00 3.224828153155887556e-01 4.248077036875896190e-02
1.000000000000000000e+01 9.855950468839090595e-02 3.564720442168060888e-02
1.500000000000000000e+01 4.217087843493153715e-02 2.167031772184443289e-02
2.000000000000000000e+01 2.557211433299088135e-02 1.235053746306736915e-02
2.500000000000000000e+01 1.523879820566813835e-02 2.436420362666268504e-04


==> figures/synth_5.dat <==
0.000000000000000000e+00 4.358745315720882196e-01 2.547416120557414315e-02
5.000000000000000000e+00 4.126814843625479234e-01 3.016869359783427504e-02
1.000000000000000000e+01 3.145991021201009485e-01 3.462622009145029794e-02
1.500000000000000000e+01 2.621987502959914895e-01 3.776056931277755463e-02
2.000000000000000000e+01 1.865709314721191170e-01 3.437068394709307667e-02
2.500000000000000000e+01 1.348984265078162492e-01 3.145149935545108605e-02
3.000000000000000000e+01 9.635165501945171240e-02 2.461145759793695320e-02
4.000000000000000000e+01 6.494657458097970182e-02 1.542283053590724935e-02


==> figures/two_att.dat <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 1.348795912740348601e+00 1.142258708972057502e+00 1.146776316176794985e+00 1.141546486912130787e+00 5.464283042989796779e-02 5.480800640605130308e-02 5.409789376940795508e-02 5.598917665030711532e-02
1.000000000000000000e+01 9.071273060986105863e-01 8.411597509211895529e-01 8.748386197813489140e-01 9.012092923022873014e-01 4.956627640400019380e-02 4.858617513713209268e-02 4.745357787690033385e-02 5.295911196800457549e-02
2.000000000000000000e+01 5.593609498403960822e-01 5.932188574260313096e-01 6.365300733719356785e-01 6.575282894154790281e-01 3.768117312185370604e-02 4.307281870305861016e-02 4.034379451598730376e-02 4.566483521675604451e-02
3.000000000000000000e+01 3.952394868525972993e-01 4.581404698840882417e-01 5.049945173862239178e-01 5.287021099142795721e-01 2.700384977405233949e-02 3.551441872707219310e-02 3.431977406931709801e-02 3.918881753905674448e-02
4.000000000000000000e+01 3.097423702007550128e-01 3.710614039971648626e-01 4.267044305106187929e-01 4.357552676400117120e-01 2.284778193137367366e-02 2.928999970544623674e-02 3.072248835408017062e-02 3.291820368237732830e-02
5.000000000000000000e+01 2.521407646959062943e-01 3.141576667531709166e-01 3.709343551759305413e-01 3.765729932812669212e-01 1.931806469686073863e-02 2.576957950959614038e-02 2.705418341467917889e-02 2.953823013350145507e-02
6.000000000000000000e+01 2.133325484604026434e-01 2.750962351622605051e-01 3.186698080891441909e-01 3.284452725868790002e-01 1.700405576531459004e-02 2.364913825228753819e-02 2.340091107833142114e-02 2.587938579791721969e-02
8.000000000000000000e+01 1.640486776214938325e-01 2.161248878199930890e-01 2.616970448256632498e-01 2.704329001988052261e-01 1.351741504541858173e-02 1.870036450657826949e-02 2.242702957913439432e-02 2.347592687227996466e-02
1.000000000000000000e+02 1.313954082221863717e-01 1.734851680967984811e-01 2.118040040019437964e-01 2.224684319040176605e-01 1.130660780581709685e-02 1.666093482933594244e-02 1.623371082894629891e-02 1.775064978919159778e-02


==> figures/two_ind.dat <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 1.860830259192642444e+00 1.394637788195667305e+00 8.738296914608518762e-01 1.353627164933255633e+00 4.720813356644117109e-02 5.522520839275487509e-02 5.244602329454208650e-02 5.747058996877356385e-02
1.000000000000000000e+01 1.456533139691749357e+00 9.180115621073838827e-01 5.505619190416237707e-01 9.318621982580682639e-01 4.738186799480929162e-02 4.729633713245701837e-02 4.260257556207475843e-02 5.806761039690937209e-02
2.000000000000000000e+01 1.044276188681013240e+00 5.466253495833476306e-01 3.103360288137326228e-01 5.141487941586038168e-01 4.365577201906190030e-02 3.224290428691494598e-02 2.853359894967824259e-02 3.383343344359553140e-02
3.000000000000000000e+01 7.999023243463685429e-01 3.940949960455614187e-01 2.170328773060644090e-01 3.547587603689765778e-01 3.753865978897408251e-02 2.547108412278706324e-02 2.022143010573812863e-02 2.654393965337849617e-02
4.000000000000000000e+01 6.447691793207036559e-01 3.072541312352295995e-01 1.682545443745349922e-01 2.807612171313512150e-01 3.154993840405281164e-02 2.078060670466259224e-02 1.711463712847720309e-02 2.150109610218829334e-02
5.000000000000000000e+01 5.382695600663555124e-01 2.478737941938550515e-01 1.316145073046776914e-01 2.278420897446153948e-01 2.786099842384696240e-02 1.664904046092053128e-02 1.266833894706458942e-02 1.892871463719427230e-02
6.000000000000000000e+01 4.632007051880809301e-01 2.118045492358761051e-01 1.106726271371365755e-01 1.870683217106505203e-01 2.481755741579785499e-02 1.510128142645473029e-02 1.112818584862180528e-02 1.646276899369139915e-02
8.000000000000000000e+01 3.589945299715994742e-01 1.614911192229548098e-01 8.458274379179105129e-02 1.468446485363279486e-01 2.072922288309228533e-02 1.174086772839674428e-02 9.150722035515247016e-03 1.322057158297078490e-02
1.000000000000000000e+02 2.947632719824336833e-01 1.317620749165886174e-01 6.865958224311478897e-02 1.159155763282630758e-01 1.721690008384284265e-02 9.872899884381100555e-03 7.749493210794853454e-03 1.016324410829811190e-02


==> figures/two_rep.dat <==
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 1.304094867023045445e+00 1.426900347368169397e+00 1.428181453057389527e+00 1.467236913942876919e+00 4.905523653776602128e-02 6.058205512006127613e-02 5.651589118965032188e-02 6.228786244340461797e-02
1.000000000000000000e+01 8.548147318992140864e-01 9.934621815169002446e-01 1.000116361991363556e+00 1.038429138869763513e+00 4.277676685370116610e-02 5.857724871376197157e-02 5.890844141935309974e-02 6.522883932905360060e-02
2.000000000000000000e+01 5.249991586172931823e-01 5.984894897431907168e-01 5.867272128156382216e-01 6.211070403659776362e-01 3.102572315671972558e-02 4.300930160674957398e-02 4.294713873024003786e-02 5.168388173888725790e-02
3.000000000000000000e+01 3.715471665223770703e-01 4.307908361244932594e-01 4.184699116261833551e-01 4.569080774882270934e-01 2.275016102393711756e-02 3.426744239588828261e-02 3.449354310208511271e-02 4.423728783399937664e-02
4.000000000000000000e+01 2.882643928935199606e-01 3.178958700757112954e-01 3.107575418610917795e-01 3.435651305706948211e-01 1.853549526973828979e-02 2.804505124615131254e-02 2.953782161394647929e-02 3.590860885476744591e-02
5.000000000000000000e+01 2.389222206398914083e-01 2.776288058422991534e-01 2.687085862754448051e-01 2.928972693202211430e-01 1.570487729972177421e-02 2.344071405591627993e-02 2.681191714406764431e-02 2.882613993756720852e-02
6.000000000000000000e+01 1.991987116806361313e-01 2.253745158880815780e-01 2.185451367893425090e-01 2.370977935162819072e-01 1.296654374320100472e-02 2.079959774004106962e-02 2.234622604861272524e-02 2.466777261832591925e-02
8.000000000000000000e+01 1.507374276825622084e-01 1.688857358514606888e-01 1.673947761301452786e-01 1.750563959809861847e-01 9.960978927007138259e-03 1.523424671370825212e-02 1.695863532071708799e-02 2.167897465894396553e-02
1.000000000000000000e+02 1.226427276862394888e-01 1.357668188891750227e-01 1.490494671012806138e-01 1.572184472129710964e-01 8.328907344015057737e-03 1.277794020220804003e-02 2.940069642873181094e-02 3.206801732345446881e-02

